Unraveling the Formation History of the Black Hole X-ray Binary LMC X-3 from ZAMS to Present

We have endeavoured to understand the formation and evolution of the black hole (BH) X-ray binary LMC X-3. We estimate the properties of the system at 4 evolutionary stages: 1) at the Zero Age Main Sequence (ZAMS), 2) just prior to the supernova (SN) explosion of the primary, 3) just after the SN, and 4) at the moment of RLO onset.We use a hybrid approach, combining detailed stellar structure and binary evolution calculations with approximate population synthesis models. This allows us to estimate potential natal kicks and the evolution of the BH spin. In the whole analysis we incorporate as model constraints the most up-to-date observational information, encompassing the binary's orbital properties, the companion star mass, effective temperature, surface gravity and radius, as well as the black hole's mass and spin. We find that LMC X-3 began as a ZAMS system with the mass of the primary star in the range $M_{\rm{1,ZAMS}}$ = 22-31 $\rm{M_{\odot}}$ and a secondary star of $M_{\rm{2,ZAMS}} = 5.0-8.3M_{\odot}$, in a wide ($P_{ZAMS} \gtrsim 2.000\, \rm days$) and eccentric ($e_{\rm{ZAMS}} \gtrsim 0.23$) orbit. Just prior to the SN, the primary has a mass of $M_{\mathrm{1,preSN}} = 11.1-18.0\,\rm M_{\odot}$, with the secondary star largely unaffected. The orbital period decreases to $0.6-1.7\, \rm days$, and is still eccentric $0 \leq e_{\rm{preSN}} \leq 0.44$. We find that a symmetric SN explosion with no or small natal kicks (a few tens of $\rm km\, s^{-1}$) imparted on the BH cannot be formally excluded, however, large natal kicks in excess of $\gtrsim 120 \,\rm km\, s^{-1}$ increase the estimated formation rate by an order of magnitude. Following the SN, the system has a BH $M_{\mathrm{BH,postSN}} = 6.4-8.2\,\rm M_{\odot}$ and is put into an eccentric orbit. At the RLO onset the orbit is circularised and it has an orbital period of $P_{\rm{RLO}} = 0.8-1.4\,\rm days$.

==> tables/MTseq_winners.txt <==
175 & 0.0 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.02 & 0.01 & 4.57 & 3.00 & 0.09 & 87.91 & -6.98 & 0.52\\

188 & 0.0 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.29 & 0.13 & 4.50 & 2.99 & 0.12 & 78.62 & -6.75 & 0.13\\

190 & 0.0 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.80 & 0.13 & 4.49 & 2.99 & 0.12 & 78.52 & -6.71 & 0.38\\

191 & 0.0 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.55 & 0.02 & 4.74 & 3.06 & 0.10 & 79.77 & -7.72 & 0.34\\

192 & 0.0 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.04 & 0.02 & 4.75 & 3.06 & 0.10 & 79.65 & -8.55 & 0.35\\

200 & 0.0 & 6.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.14 & 0.28 & 4.35 & 2.96 & 0.15 & 70.16 & -7.62 & 0.10\\

203 & 0.0 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.60 & 0.25 & 4.39 & 2.97 & 0.15 & 70.38 & -6.80 & 0.40\\

204 & 0.0 & 7.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.36 & 0.16 & 4.63 & 3.03 & 0.13 & 71.47 & -7.24 & 0.20\\

205 & 0.0 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.04 & 0.22 & 4.45 & 2.99 & 0.15 & 70.52 & -7.04 & 0.41\\

206 & 0.0 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.82 & 0.14 & 4.67 & 3.05 & 0.13 & 71.47 & -7.64 & 0.27\\

212 & 0.0 & 6.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.24 & 0.32 & 4.45 & 3.00 & 0.16 & 64.06 & -7.21 & 0.32\\

214 & 0.0 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.92 & 0.36 & 4.27 & 2.95 & 0.17 & 63.47 & -7.33 & 0.54\\

215 & 0.0 & 7.0 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.66 & 0.28 & 4.53 & 3.02 & 0.16 & 64.25 & -7.04 & 0.55\\

216 & 0.0 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 8.10 & 0.24 & 4.59 & 3.04 & 0.15 & 64.41 & -8.00 & 0.20\\

220 & 0.0 & 6.0 & 5.4 & 1.5 & 0.20 & 56.85 &   & 6.94 & 0.41 & 4.45 & 2.98 & 0.17 & 58.75 & -9.28 & 0.04\\

222 & 0.0 & 6.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.59 & 0.43 & 4.30 & 2.97 & 0.19 & 57.88 & -6.97 & 0.65\\

223 & 0.0 & 6.5 & 5.4 & 1.5 & 0.20 & 56.85 &   & 7.31 & 0.35 & 4.58 & 3.04 & 0.17 & 58.75 & -8.17 & 0.24\\

224 & 0.0 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.99 & 0.38 & 4.40 & 3.00 & 0.18 & 58.20 & -7.11 & 0.69\\

225 & 0.0 & 7.0 & 5.4 & 1.5 & 0.20 & 56.85 &   & 7.72 & 0.30 & 4.67 & 3.07 & 0.16 & 58.91 & -9.18 & 0.22\\

227 & 0.0 & 6.5 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.68 & 0.46 & 4.41 & 3.01 & 0.19 & 53.22 & -7.40 & 0.65\\

228 & 0.0 & 6.5 & 5.6 & 1.5 & 0.21 & 52.32 &   & 7.40 & 0.37 & 4.69 & 3.07 & 0.17 & 54.15 & -9.98 & 0.05\\

229 & 0.0 & 7.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 8.07 & 0.41 & 4.52 & 3.04 & 0.19 & 53.56 & -8.59 & 0.35\\

231 & 0.0 & 6.5 & 5.8 & 1.4 & 0.26 & 46.11 &   & 7.78 & 0.49 & 4.50 & 3.05 & 0.20 & 49.09 & -9.15 & 0.21\\

447 & 0.25 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.01 & 0.01 & 4.57 & 3.00 & 0.09 & 87.91 & -6.96 & 0.71\\

468 & 0.25 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.20 & 0.09 & 4.53 & 3.00 & 0.12 & 78.81 & -6.63 & 0.44\\

471 & 0.25 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.84 & 0.14 & 4.34 & 2.95 & 0.13 & 77.78 & -7.37 & 0.42\\

472 & 0.25 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.70 & 0.09 & 4.53 & 3.00 & 0.12 & 78.66 & -6.43 & 0.60\\

473 & 0.25 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.53 & 0.01 & 4.75 & 3.06 & 0.10 & 79.77 & -7.90 & 0.35\\

474 & 0.25 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.02 & 0.01 & 4.76 & 3.06 & 0.10 & 79.65 & -8.67 & 0.35\\

487 & 0.25 & 6.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 6.94 & 0.21 & 4.41 & 2.98 & 0.14 & 70.56 & -7.34 & 0.32\\

492 & 0.25 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.39 & 0.18 & 4.46 & 2.99 & 0.14 & 70.69 & -6.38 & 0.61\\

493 & 0.25 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.03 & 0.22 & 4.28 & 2.94 & 0.16 & 70.06 & -7.59 & 0.52\\

494 & 0.25 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.86 & 0.15 & 4.50 & 3.01 & 0.14 & 70.78 & -6.57 & 0.77\\

495 & 0.25 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.71 & 0.09 & 4.71 & 3.06 & 0.12 & 71.61 & -7.95 & 0.29\\

506 & 0.25 & 6.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.18 & 0.30 & 4.29 & 2.96 & 0.17 & 63.61 & -7.04 & 0.58\\

510 & 0.25 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.62 & 0.26 & 4.36 & 2.98 & 0.17 & 63.84 & -6.31 & 0.76\\

511 & 0.25 & 7.0 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.44 & 0.19 & 4.61 & 3.04 & 0.15 & 64.57 & -7.42 & 0.50\\

512 & 0.25 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.08 & 0.23 & 4.42 & 3.00 & 0.16 & 64.01 & -6.82 & 0.51\\

513 & 0.25 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.90 & 0.17 & 4.66 & 3.06 & 0.15 & 64.67 & -8.21 & 0.47\\

519 & 0.25 & 6.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 6.81 & 0.37 & 4.30 & 2.98 & 0.18 & 57.98 & -7.89 & 0.51\\

523 & 0.25 & 6.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.23 & 0.32 & 4.41 & 3.00 & 0.18 & 58.34 & -6.76 & 0.88\\

525 & 0.25 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.85 & 0.34 & 4.25 & 2.96 & 0.19 & 58.29 & -6.62 & 0.85\\

526 & 0.25 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.67 & 0.28 & 4.50 & 3.03 & 0.17 & 58.57 & -6.91 & 0.95\\

530 & 0.25 & 6.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.09 & 0.46 & 4.14 & 2.94 & 0.21 & 53.19 & -7.67 & 0.77\\

531 & 0.25 & 6.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 6.89 & 0.40 & 4.41 & 3.02 & 0.19 & 53.31 & -8.03 & 0.72\\

534 & 0.25 & 6.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.49 & 0.41 & 4.27 & 2.98 & 0.20 & 53.49 & -6.38 & 1.03\\

535 & 0.25 & 6.5 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.29 & 0.34 & 4.53 & 3.05 & 0.19 & 53.69 & -8.11 & 0.74\\

537 & 0.25 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.92 & 0.36 & 4.37 & 3.00 & 0.19 & 53.70 & -6.64 & 1.25\\

538 & 0.25 & 7.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.72 & 0.30 & 4.62 & 3.07 & 0.18 & 53.93 & -9.28 & 0.43\\

540 & 0.25 & 6.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.17 & 0.48 & 4.23 & 2.98 & 0.21 & 49.16 & -7.01 & 0.73\\

541 & 0.25 & 6.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.76 & 0.48 & 4.11 & 2.94 & 0.22 & 49.90 & -6.82 & 1.03\\

542 & 0.25 & 6.5 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.57 & 0.43 & 4.36 & 3.02 & 0.21 & 49.45 & -6.89 & 1.40\\

544 & 0.25 & 7.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.98 & 0.38 & 4.48 & 3.04 & 0.20 & 49.66 & -8.19 & 1.03\\

548 & 0.25 & 6.5 & 6.0 & 1.3 & 0.30 & 40.57 &   & 7.65 & 0.45 & 4.46 & 3.05 & 0.21 & 45.87 & -8.63 & 1.09\\

791 & 0.5 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.10 & 0.04 & 4.39 & 2.95 & 0.11 & 86.99 & -7.96 & 0.43\\

792 & 0.5 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.01 & 0.00 & 4.57 & 3.00 & 0.09 & 87.91 & -6.95 & 0.86\\

819 & 0.5 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.22 & 0.10 & 4.35 & 2.95 & 0.13 & 77.96 & -7.00 & 0.49\\

820 & 0.5 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.11 & 0.05 & 4.57 & 3.01 & 0.11 & 78.90 & -6.70 & 0.49\\

825 & 0.5 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.70 & 0.09 & 4.38 & 2.96 & 0.13 & 78.01 & -6.68 & 0.59\\

826 & 0.5 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.62 & 0.05 & 4.56 & 3.01 & 0.12 & 78.79 & -6.31 & 0.76\\

827 & 0.5 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.52 & 0.01 & 4.76 & 3.06 & 0.10 & 79.77 & -8.02 & 0.35\\

829 & 0.5 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.01 & 0.01 & 4.76 & 3.07 & 0.10 & 79.65 & -8.74 & 0.36\\

855 & 0.5 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.34 & 0.16 & 4.30 & 2.95 & 0.15 & 70.24 & -6.67 & 0.60\\

856 & 0.5 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.23 & 0.11 & 4.52 & 3.01 & 0.14 & 70.95 & -6.37 & 0.81\\

860 & 0.5 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.82 & 0.14 & 4.35 & 2.96 & 0.15 & 70.34 & -6.53 & 0.72\\

861 & 0.5 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.72 & 0.10 & 4.55 & 3.02 & 0.14 & 71.00 & -6.44 & 0.82\\

862 & 0.5 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.62 & 0.06 & 4.74 & 3.07 & 0.12 & 71.74 & -8.29 & 0.27\\

884 & 0.5 & 6.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 6.91 & 0.19 & 4.38 & 2.98 & 0.16 & 64.01 & -6.82 & 0.73\\

890 & 0.5 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.37 & 0.17 & 4.44 & 3.00 & 0.16 & 64.17 & -6.03 & 0.99\\

892 & 0.5 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.96 & 0.19 & 4.28 & 2.95 & 0.17 & 63.96 & -6.70 & 0.80\\

893 & 0.5 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.85 & 0.15 & 4.49 & 3.01 & 0.16 & 64.29 & -6.39 & 1.09\\

894 & 0.5 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.74 & 0.10 & 4.71 & 3.07 & 0.14 & 64.89 & -8.67 & 0.31\\

913 & 0.5 & 6.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.06 & 0.26 & 4.27 & 2.97 & 0.19 & 58.41 & -6.45 & 0.90\\

918 & 0.5 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.52 & 0.23 & 4.35 & 2.99 & 0.18 & 58.59 & -5.77 & 1.11\\

919 & 0.5 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.40 & 0.18 & 4.59 & 3.05 & 0.17 & 58.90 & -7.46 & 0.72\\

921 & 0.5 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.99 & 0.20 & 4.41 & 3.00 & 0.18 & 58.73 & -6.36 & 1.29\\

922 & 0.5 & 7.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.87 & 0.16 & 4.64 & 3.07 & 0.17 & 59.02 & -8.47 & 0.55\\

937 & 0.5 & 6.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.23 & 0.32 & 4.13 & 2.94 & 0.20 & 54.06 & -6.56 & 0.89\\

938 & 0.5 & 6.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.10 & 0.27 & 4.38 & 3.01 & 0.19 & 53.82 & -6.42 & 1.28\\

943 & 0.5 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.68 & 0.28 & 4.23 & 2.97 & 0.20 & 54.18 & -5.78 & 1.15\\

944 & 0.5 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.56 & 0.24 & 4.47 & 3.03 & 0.19 & 54.00 & -6.64 & 1.19\\

947 & 0.5 & 7.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 8.02 & 0.21 & 4.55 & 3.05 & 0.19 & 54.13 & -7.97 & 0.99\\

956 & 0.5 & 6.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 6.85 & 0.38 & 4.10 & 2.94 & 0.22 & 49.92 & -7.29 & 1.04\\

961 & 0.5 & 6.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.28 & 0.34 & 4.23 & 2.98 & 0.21 & 50.05 & -5.78 & 1.36\\

962 & 0.5 & 6.5 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.15 & 0.29 & 4.49 & 3.05 & 0.20 & 49.76 & -7.84 & 0.98\\

965 & 0.5 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.85 & 0.34 & 4.09 & 2.93 & 0.21 & 51.03 & -6.42 & 1.06\\

966 & 0.5 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.73 & 0.30 & 4.34 & 3.01 & 0.21 & 50.16 & -5.93 & 1.62\\

967 & 0.5 & 7.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.60 & 0.25 & 4.59 & 3.08 & 0.19 & 49.94 & -9.07 & 0.52\\

971 & 0.5 & 5.5 & 6.0 & 1.2 & 0.34 & 38.37 &   & 6.49 & 0.46 & 4.00 & 2.93 & 0.23 & 46.30 & -9.16 & 1.05\\

975 & 0.5 & 6.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 6.90 & 0.40 & 4.18 & 2.98 & 0.22 & 46.40 & -6.62 & 1.48\\

979 & 0.5 & 6.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.46 & 0.40 & 4.06 & 2.94 & 0.22 & 47.56 & -5.95 & 1.27\\

980 & 0.5 & 6.5 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.33 & 0.35 & 4.32 & 3.02 & 0.22 & 46.50 & -6.27 & 1.79\\

983 & 0.5 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.90 & 0.36 & 4.18 & 2.97 & 0.22 & 47.49 & -5.74 & 1.62\\

984 & 0.5 & 7.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.77 & 0.31 & 4.44 & 3.05 & 0.21 & 46.60 & -7.47 & 1.35\\

988 & 0.5 & 5.5 & 6.2 & 1.2 & 0.31 & 37.57 &   & 6.54 & 0.47 & 4.10 & 2.97 & 0.23 & 43.03 & -8.14 & 1.40\\

990 & 0.5 & 6.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.10 & 0.46 & 3.99 & 2.93 & 0.23 & 44.64 & -6.63 & 1.33\\

991 & 0.5 & 6.0 & 6.2 & 1.2 & 0.34 & 35.53 &   & 6.97 & 0.42 & 4.26 & 3.01 & 0.23 & 43.28 & -6.93 & 1.90\\

994 & 0.5 & 6.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.52 & 0.41 & 4.15 & 2.98 & 0.23 & 44.45 & -5.49 & 1.79\\

995 & 0.5 & 6.5 & 6.2 & 1.2 & 0.34 & 35.53 &   & 7.39 & 0.37 & 4.41 & 3.05 & 0.22 & 43.35 & -7.87 & 1.33\\

997 & 0.5 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.96 & 0.37 & 4.28 & 3.01 & 0.22 & 44.35 & -6.30 & 2.12\\

1002 & 0.5 & 6.0 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.17 & 0.48 & 4.05 & 2.96 & 0.24 & 41.93 & -5.95 & 1.45\\

1003 & 0.5 & 6.0 & 6.4 & 1.2 & 0.35 & 33.02 &   & 7.03 & 0.44 & 4.33 & 3.04 & 0.23 & 40.49 & -8.09 & 1.74\\

1005 & 0.5 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.74 & 0.48 & 3.91 & 2.91 & 0.24 & 44.29 & -6.56 & 1.30\\

1006 & 0.5 & 6.5 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.58 & 0.43 & 4.22 & 3.01 & 0.23 & 41.69 & -6.02 & 2.27\\

1009 & 0.5 & 7.0 & 6.4 & 1.1 & 0.38 & 31.03 &   & 8.01 & 0.39 & 4.36 & 3.05 & 0.23 & 41.55 & -7.94 & 1.54\\

1015 & 0.5 & 6.5 & 6.6 & 1.1 & 0.39 & 28.79 &   & 7.65 & 0.45 & 4.29 & 3.04 & 0.24 & 39.23 & -7.36 & 2.01\\

1277 & 0.75 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.55 & 0.02 & 4.40 & 2.95 & 0.11 & 87.13 & -6.94 & 0.53\\

1280 & 0.75 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.05 & 0.02 & 4.41 & 2.96 & 0.11 & 87.08 & -7.59 & 0.57\\

1281 & 0.75 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.57 & 3.00 & 0.09 & 87.91 & -6.94 & 0.98\\

1306 & 0.75 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.10 & 0.05 & 4.40 & 2.97 & 0.13 & 78.18 & -6.65 & 0.67\\

1313 & 0.75 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.59 & 0.04 & 4.42 & 2.97 & 0.13 & 78.20 & -6.25 & 0.76\\

1314 & 0.75 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.55 & 0.02 & 4.58 & 3.02 & 0.11 & 78.90 & -6.28 & 0.78\\

1315 & 0.75 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.51 & 0.00 & 4.76 & 3.07 & 0.10 & 79.78 & -8.10 & 0.35\\

1316 & 0.75 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.09 & 0.04 & 4.44 & 2.98 & 0.13 & 78.20 & -7.00 & 0.74\\

1317 & 0.75 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.05 & 0.02 & 4.59 & 3.02 & 0.11 & 78.86 & -7.03 & 0.82\\

1318 & 0.75 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.01 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.79 & 0.36\\

1342 & 0.75 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.16 & 0.07 & 4.37 & 2.97 & 0.15 & 70.53 & -6.19 & 0.81\\

1343 & 0.75 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.11 & 0.05 & 4.57 & 3.02 & 0.13 & 71.17 & -6.58 & 0.66\\

1349 & 0.75 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.65 & 0.07 & 4.40 & 2.98 & 0.15 & 70.59 & -5.91 & 0.93\\

1350 & 0.75 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.60 & 0.04 & 4.59 & 3.03 & 0.13 & 71.19 & -6.49 & 0.76\\

1351 & 0.75 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.56 & 0.03 & 4.77 & 3.08 & 0.12 & 71.84 & -8.63 & 0.20\\

1352 & 0.75 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.09 & 0.04 & 4.62 & 3.04 & 0.13 & 71.19 & -7.44 & 0.45\\

1353 & 0.75 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.05 & 0.02 & 4.78 & 3.08 & 0.12 & 71.81 & -9.55 & 0.20\\

1370 & 0.75 & 6.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 6.74 & 0.12 & 4.23 & 2.94 & 0.17 & 63.98 & -7.42 & 0.72\\

1376 & 0.75 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.22 & 0.10 & 4.30 & 2.96 & 0.17 & 64.12 & -5.92 & 0.90\\

1377 & 0.75 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.17 & 0.08 & 4.51 & 3.02 & 0.16 & 64.46 & -6.22 & 0.99\\

1383 & 0.75 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.71 & 0.09 & 4.35 & 2.98 & 0.17 & 64.21 & -5.74 & 1.05\\

1384 & 0.75 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.66 & 0.07 & 4.55 & 3.03 & 0.15 & 64.53 & -6.39 & 0.93\\

1385 & 0.75 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.61 & 0.05 & 4.76 & 3.09 & 0.14 & 65.08 & -9.27 & 0.11\\

1406 & 0.75 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.30 & 0.14 & 4.21 & 2.95 & 0.19 & 58.96 & -5.85 & 0.93\\

1407 & 0.75 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.24 & 0.11 & 4.44 & 3.01 & 0.18 & 58.88 & -5.75 & 1.33\\

1412 & 0.75 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.78 & 0.12 & 4.27 & 2.97 & 0.18 & 59.05 & -5.68 & 1.12\\

1413 & 0.75 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.72 & 0.10 & 4.49 & 3.03 & 0.17 & 58.97 & -6.14 & 1.20\\

1414 & 0.75 & 7.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.67 & 0.08 & 4.71 & 3.08 & 0.16 & 59.26 & -9.17 & 0.22\\

1427 & 0.75 & 6.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 6.84 & 0.16 & 4.24 & 2.97 & 0.20 & 54.27 & -6.07 & 1.22\\

1432 & 0.75 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.31 & 0.14 & 4.33 & 2.99 & 0.19 & 54.39 & -5.24 & 1.46\\

1433 & 0.75 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.26 & 0.12 & 4.57 & 3.06 & 0.18 & 54.27 & -7.49 & 0.77\\

1437 & 0.75 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.86 & 0.15 & 4.17 & 2.95 & 0.20 & 55.08 & -5.93 & 1.10\\

1438 & 0.75 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.80 & 0.13 & 4.40 & 3.01 & 0.19 & 54.47 & -5.73 & 1.63\\

1439 & 0.75 & 7.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.74 & 0.10 & 4.63 & 3.07 & 0.18 & 54.37 & -8.56 & 0.49\\

1451 & 0.75 & 6.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 6.92 & 0.20 & 4.10 & 2.94 & 0.21 & 51.05 & -6.13 & 1.12\\

1455 & 0.75 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.40 & 0.18 & 4.20 & 2.97 & 0.21 & 51.05 & -4.98 & 1.44\\

1456 & 0.75 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.34 & 0.15 & 4.45 & 3.04 & 0.20 & 50.35 & -6.26 & 1.40\\

1460 & 0.75 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.88 & 0.16 & 4.28 & 2.99 & 0.20 & 51.06 & -5.37 & 1.69\\

1461 & 0.75 & 7.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.82 & 0.13 & 4.53 & 3.06 & 0.20 & 50.42 & -7.52 & 1.02\\

1469 & 0.75 & 6.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 6.49 & 0.24 & 4.05 & 2.94 & 0.22 & 47.56 & -7.45 & 1.25\\

1473 & 0.75 & 6.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 6.95 & 0.21 & 4.19 & 2.98 & 0.22 & 47.51 & -5.36 & 1.66\\

1477 & 0.75 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.42 & 0.19 & 4.30 & 3.01 & 0.21 & 47.49 & -5.14 & 1.96\\

1478 & 0.75 & 7.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.36 & 0.16 & 4.56 & 3.08 & 0.20 & 46.76 & -8.73 & 0.55\\

1481 & 0.75 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.97 & 0.19 & 4.11 & 2.95 & 0.22 & 49.16 & -5.71 & 1.45\\

1482 & 0.75 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.90 & 0.17 & 4.40 & 3.03 & 0.21 & 47.48 & -6.35 & 1.77\\

1494 & 0.75 & 6.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 6.98 & 0.22 & 4.28 & 3.01 & 0.22 & 44.36 & -5.73 & 2.12\\

1497 & 0.75 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.52 & 0.23 & 4.10 & 2.96 & 0.22 & 46.19 & -4.73 & 1.70\\

1498 & 0.75 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.45 & 0.20 & 4.40 & 3.05 & 0.22 & 44.32 & -6.56 & 1.54\\

1502 & 0.75 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 8.00 & 0.20 & 4.20 & 2.99 & 0.22 & 45.97 & -5.35 & 2.06\\

1503 & 0.75 & 7.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.92 & 0.18 & 4.50 & 3.07 & 0.22 & 44.30 & -8.68 & 0.87\\

1513 & 0.75 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.09 & 0.27 & 4.04 & 2.95 & 0.23 & 43.75 & -4.90 & 1.82\\

1514 & 0.75 & 6.5 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.01 & 0.23 & 4.36 & 3.05 & 0.23 & 41.56 & -7.08 & 1.61\\

1517 & 0.75 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.55 & 0.24 & 4.18 & 2.99 & 0.23 & 43.37 & -4.67 & 2.26\\

1519 & 0.75 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 8.10 & 0.24 & 4.00 & 2.93 & 0.22 & 48.42 & -6.50 & 1.27\\

1521 & 0.75 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 8.02 & 0.21 & 4.30 & 3.02 & 0.23 & 43.12 & -6.21 & 2.38\\

1529 & 0.75 & 6.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 6.67 & 0.32 & 3.92 & 2.93 & 0.24 & 41.96 & -6.24 & 1.75\\

1532 & 0.75 & 6.5 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.12 & 0.28 & 4.11 & 2.98 & 0.24 & 41.29 & -4.71 & 2.36\\

1533 & 0.75 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.66 & 0.27 & 3.97 & 2.93 & 0.22 & 46.58 & -5.42 & 1.51\\

1534 & 0.75 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.66 & 0.28 & 3.93 & 2.92 & 0.23 & 44.49 & -5.32 & 1.57\\

1535 & 0.75 & 7.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.58 & 0.25 & 4.26 & 3.02 & 0.23 & 40.86 & -5.57 & 2.40\\

1538 & 0.75 & 7.5 & 6.6 & 1.0 & 0.45 & 24.92 &   & 8.05 & 0.22 & 4.39 & 3.06 & 0.23 & 40.58 & -8.11 & 1.47\\

1547 & 0.75 & 6.0 & 6.8 & 1.0 & 0.45 & 23.23 &   & 6.70 & 0.33 & 3.97 & 2.96 & 0.24 & 39.84 & -5.57 & 2.29\\

1550 & 0.75 & 6.5 & 6.8 & 1.0 & 0.45 & 23.23 &   & 7.15 & 0.29 & 4.17 & 3.01 & 0.24 & 39.08 & -5.27 & 2.59\\

1551 & 0.75 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.69 & 0.29 & 4.03 & 2.95 & 0.23 & 44.36 & -4.69 & 2.09\\

1552 & 0.75 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.70 & 0.29 & 4.00 & 2.95 & 0.24 & 42.20 & -4.52 & 2.20\\

1553 & 0.75 & 7.0 & 6.8 & 1.0 & 0.45 & 23.23 &   & 7.61 & 0.26 & 4.34 & 3.06 & 0.24 & 38.61 & -7.32 & 1.64\\

1562 & 0.75 & 5.5 & 7.0 & 1.0 & 0.45 & 21.86 &   & 6.30 & 0.39 & 3.77 & 2.91 & 0.25 & 39.38 & -8.09 & 1.93\\

1565 & 0.75 & 6.0 & 7.0 & 1.0 & 0.45 & 21.86 &   & 6.74 & 0.34 & 4.03 & 2.98 & 0.25 & 37.92 & -5.49 & 2.83\\

1566 & 0.75 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 7.26 & 0.33 & 3.94 & 2.94 & 0.23 & 43.62 & -4.86 & 1.97\\

1567 & 0.75 & 6.5 & 7.0 & 0.9 & 0.51 & 18.27 &   & 7.27 & 0.33 & 3.89 & 2.93 & 0.24 & 41.28 & -4.62 & 2.12\\

1568 & 0.75 & 6.5 & 7.0 & 1.0 & 0.45 & 21.86 &   & 7.19 & 0.30 & 4.24 & 3.04 & 0.24 & 37.08 & -6.54 & 2.04\\

1569 & 0.75 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.72 & 0.30 & 4.10 & 2.98 & 0.23 & 42.40 & -4.63 & 2.60\\

1570 & 0.75 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.74 & 0.30 & 4.02 & 2.97 & 0.24 & 40.77 & -4.43 & 2.59\\

1580 & 0.75 & 5.5 & 7.2 & 1.0 & 0.46 & 20.35 &   & 6.35 & 0.41 & 3.80 & 2.93 & 0.25 & 37.97 & -7.19 & 2.49\\

1583 & 0.75 & 6.0 & 7.2 & 1.0 & 0.46 & 20.35 &   & 6.78 & 0.36 & 4.06 & 3.00 & 0.25 & 36.31 & -5.85 & 2.77\\

1584 & 0.75 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.30 & 0.34 & 3.99 & 2.96 & 0.23 & 42.00 & -4.45 & 2.47\\

1585 & 0.75 & 6.5 & 7.2 & 0.9 & 0.51 & 17.02 &   & 7.31 & 0.35 & 3.94 & 2.96 & 0.24 & 39.59 & -4.19 & 2.69\\

1587 & 0.75 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.76 & 0.31 & 4.15 & 3.01 & 0.23 & 40.64 & -5.15 & 2.79\\

1596 & 0.75 & 5.5 & 7.4 & 1.0 & 0.46 & 19.24 &   & 6.39 & 0.42 & 3.82 & 2.95 & 0.25 & 36.66 & -6.60 & 3.11\\

1597 & 0.75 & 6.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.89 & 0.40 & 3.82 & 2.92 & 0.23 & 42.88 & -5.87 & 2.00\\

1598 & 0.75 & 6.0 & 7.4 & 0.9 & 0.51 & 16.10 &   & 6.91 & 0.40 & 3.76 & 2.91 & 0.24 & 40.13 & -5.42 & 2.32\\

1599 & 0.75 & 6.0 & 7.4 & 1.0 & 0.46 & 19.24 &   & 6.82 & 0.37 & 4.10 & 3.02 & 0.25 & 34.81 & -6.68 & 2.30\\

1600 & 0.75 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.34 & 0.36 & 4.03 & 2.98 & 0.23 & 40.56 & -4.46 & 2.95\\

1603 & 0.75 & 7.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.80 & 0.32 & 4.21 & 3.03 & 0.23 & 39.07 & -6.16 & 2.45\\

1610 & 0.75 & 5.5 & 7.6 & 1.0 & 0.46 & 18.09 &   & 6.44 & 0.44 & 3.84 & 2.96 & 0.25 & 35.62 & -6.34 & 3.53\\

1611 & 0.75 & 6.0 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.93 & 0.41 & 3.85 & 2.93 & 0.23 & 41.87 & -5.27 & 2.47\\

1612 & 0.75 & 6.0 & 7.6 & 0.9 & 0.52 & 15.11 &   & 6.95 & 0.42 & 3.79 & 2.93 & 0.24 & 39.01 & -4.76 & 2.93\\

1613 & 0.75 & 6.0 & 7.6 & 1.0 & 0.46 & 18.09 &   & 6.86 & 0.39 & 4.14 & 3.04 & 0.25 & 33.55 & -7.78 & 1.88\\

1614 & 0.75 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 7.38 & 0.37 & 4.07 & 3.00 & 0.24 & 39.32 & -4.82 & 3.01\\

1621 & 0.75 & 5.5 & 7.8 & 0.9 & 0.52 & 14.27 &   & 6.48 & 0.46 & 3.85 & 2.96 & 0.24 & 37.93 & -6.33 & 3.58\\

1622 & 0.75 & 5.5 & 7.8 & 1.0 & 0.47 & 17.07 &   & 6.48 & 0.46 & 3.85 & 2.98 & 0.25 & 34.74 & -6.33 & 3.62\\

1623 & 0.75 & 6.0 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.98 & 0.43 & 3.87 & 2.95 & 0.23 & 41.06 & -4.92 & 2.91\\

1624 & 0.75 & 6.0 & 7.8 & 0.9 & 0.54 & 12.83 &   & 6.91 & 0.40 & 4.14 & 3.04 & 0.25 & 34.97 & -7.73 & 1.97\\

1626 & 0.75 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 7.42 & 0.38 & 4.11 & 3.02 & 0.24 & 38.25 & -5.46 & 2.76\\

1633 & 0.75 & 5.5 & 8.0 & 0.9 & 0.52 & 13.46 &   & 6.53 & 0.47 & 3.86 & 2.97 & 0.24 & 37.41 & -6.26 & 3.66\\

1634 & 0.75 & 5.5 & 8.0 & 1.0 & 0.47 & 16.10 &   & 6.53 & 0.47 & 3.86 & 2.99 & 0.25 & 34.05 & -6.52 & 3.26\\

1635 & 0.75 & 6.0 & 8.0 & 0.8 & 0.61 & 7.99 &   & 7.02 & 0.44 & 3.90 & 2.96 & 0.23 & 40.43 & -4.78 & 3.32\\

1644 & 0.75 & 5.5 & 8.2 & 0.9 & 0.52 & 12.71 &   & 6.58 & 0.49 & 3.86 & 2.98 & 0.24 & 37.05 & -6.32 & 2.48\\

1645 & 0.75 & 5.5 & 8.2 & 1.0 & 0.47 & 15.18 &   & 6.58 & 0.49 & 3.86 & 3.00 & 0.25 & 33.54 & -6.90 & 1.63\\

1954 & 0.9 & 7.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.02 & 0.01 & 4.40 & 2.96 & 0.10 & 87.23 & -7.32 & 0.55\\

1962 & 0.9 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.52 & 0.01 & 4.41 & 2.96 & 0.11 & 87.18 & -6.79 & 0.60\\

1969 & 0.9 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.02 & 0.01 & 4.42 & 2.96 & 0.11 & 87.14 & -7.42 & 0.64\\

1970 & 0.9 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.58 & 3.01 & 0.09 & 87.91 & -6.94 & 6.01\\

1993 & 0.9 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.04 & 0.02 & 4.42 & 2.97 & 0.13 & 78.30 & -6.53 & 0.78\\

2001 & 0.9 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.54 & 0.02 & 4.44 & 2.98 & 0.13 & 78.29 & -6.07 & 0.86\\

2002 & 0.9 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.52 & 0.01 & 4.59 & 3.02 & 0.11 & 78.96 & -6.29 & 0.79\\

2003 & 0.9 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.50 & 0.00 & 4.76 & 3.07 & 0.10 & 79.78 & -8.13 & 0.35\\

2008 & 0.9 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.03 & 0.01 & 4.46 & 2.98 & 0.13 & 78.28 & -6.75 & 0.93\\

2009 & 0.9 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.02 & 0.01 & 4.60 & 3.02 & 0.11 & 78.92 & -6.99 & 0.82\\

2010 & 0.9 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.00 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.82 & 0.36\\

2029 & 0.9 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.06 & 0.03 & 4.40 & 2.98 & 0.15 & 70.68 & -6.06 & 0.94\\

2036 & 0.9 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.56 & 0.03 & 4.43 & 2.99 & 0.15 & 70.72 & -5.70 & 1.06\\

2037 & 0.9 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.54 & 0.02 & 4.62 & 3.04 & 0.13 & 71.28 & -6.57 & 0.73\\

2041 & 0.9 & 8.0 & 5.0 & 1.3 & 0.26 & 62.51 &   & 8.07 & 0.03 & 4.27 & 2.94 & 0.16 & 70.43 & -7.41 & 0.69\\

2042 & 0.9 & 8.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.05 & 0.02 & 4.46 & 2.99 & 0.14 & 70.75 & -6.49 & 1.15\\

2043 & 0.9 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.04 & 0.02 & 4.64 & 3.04 & 0.13 & 71.27 & -7.43 & 0.73\\

2044 & 0.9 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.02 & 0.01 & 4.79 & 3.08 & 0.12 & 71.86 & -9.66 & 0.16\\

2060 & 0.9 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.08 & 0.04 & 4.34 & 2.97 & 0.17 & 64.28 & -5.71 & 1.05\\

2066 & 0.9 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.58 & 0.04 & 4.39 & 2.99 & 0.16 & 64.36 & -5.42 & 1.20\\

2067 & 0.9 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.56 & 0.03 & 4.59 & 3.04 & 0.15 & 64.66 & -6.52 & 0.85\\

2069 & 0.9 & 8.0 & 5.2 & 1.2 & 0.31 & 53.48 &   & 8.10 & 0.04 & 4.23 & 2.94 & 0.17 & 64.44 & -7.25 & 0.79\\

2070 & 0.9 & 8.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 8.08 & 0.03 & 4.42 & 3.00 & 0.16 & 64.41 & -6.32 & 1.32\\

2071 & 0.9 & 8.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.06 & 0.02 & 4.62 & 3.05 & 0.15 & 64.69 & -7.61 & 0.81\\

2082 & 0.9 & 6.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 6.62 & 0.06 & 4.19 & 2.94 & 0.19 & 58.99 & -7.14 & 0.89\\

2087 & 0.9 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.11 & 0.05 & 4.26 & 2.96 & 0.18 & 59.09 & -5.46 & 1.11\\

2088 & 0.9 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.09 & 0.04 & 4.48 & 3.03 & 0.17 & 59.03 & -6.02 & 1.18\\

2093 & 0.9 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.61 & 0.05 & 4.32 & 2.98 & 0.18 & 59.17 & -5.19 & 1.30\\

2094 & 0.9 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.59 & 0.04 & 4.54 & 3.04 & 0.17 & 59.11 & -6.26 & 1.06\\

2097 & 0.9 & 8.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 8.08 & 0.03 & 4.58 & 3.05 & 0.17 & 59.16 & -7.58 & 0.97\\

2111 & 0.9 & 7.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.14 & 0.07 & 4.15 & 2.94 & 0.20 & 55.12 & -5.52 & 1.07\\

2112 & 0.9 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.12 & 0.06 & 4.39 & 3.01 & 0.19 & 54.51 & -5.36 & 1.62\\

2116 & 0.9 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.64 & 0.06 & 4.23 & 2.96 & 0.20 & 55.13 & -5.10 & 1.31\\

2117 & 0.9 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.61 & 0.05 & 4.45 & 3.03 & 0.19 & 54.57 & -5.72 & 1.42\\

2129 & 0.9 & 6.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 6.66 & 0.08 & 4.16 & 2.96 & 0.21 & 51.08 & -5.97 & 1.36\\

2133 & 0.9 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.15 & 0.07 & 4.26 & 2.99 & 0.20 & 51.09 & -4.77 & 1.65\\

2134 & 0.9 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.13 & 0.06 & 4.51 & 3.05 & 0.20 & 50.46 & -6.93 & 1.02\\

2138 & 0.9 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.64 & 0.06 & 4.34 & 3.01 & 0.20 & 51.10 & -5.05 & 1.89\\

2139 & 0.9 & 7.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.62 & 0.05 & 4.58 & 3.07 & 0.19 & 50.53 & -8.02 & 0.63\\

2150 & 0.9 & 7.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.19 & 0.09 & 4.07 & 2.94 & 0.22 & 49.22 & -4.97 & 1.36\\

2151 & 0.9 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.16 & 0.08 & 4.37 & 3.03 & 0.21 & 47.51 & -5.48 & 1.81\\

2154 & 0.9 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.68 & 0.08 & 4.17 & 2.97 & 0.21 & 49.05 & -4.67 & 1.70\\

2155 & 0.9 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.65 & 0.07 & 4.46 & 3.05 & 0.21 & 47.51 & -6.55 & 1.34\\

2162 & 0.9 & 6.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 6.72 & 0.11 & 4.04 & 2.94 & 0.22 & 46.30 & -5.54 & 1.54\\

2165 & 0.9 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.20 & 0.09 & 4.17 & 2.98 & 0.22 & 46.03 & -4.29 & 1.96\\

2166 & 0.9 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.17 & 0.08 & 4.47 & 3.07 & 0.21 & 44.33 & -7.45 & 0.96\\

2169 & 0.9 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.69 & 0.08 & 4.27 & 3.01 & 0.22 & 45.84 & -4.83 & 2.28\\

2177 & 0.9 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 6.73 & 0.11 & 4.11 & 2.98 & 0.23 & 43.50 & -4.96 & 2.09\\

2178 & 0.9 & 7.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.24 & 0.11 & 3.98 & 2.92 & 0.22 & 48.42 & -5.33 & 1.31\\

2180 & 0.9 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.21 & 0.10 & 4.26 & 3.01 & 0.23 & 43.19 & -4.75 & 2.42\\

2181 & 0.9 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.73 & 0.10 & 4.08 & 2.95 & 0.22 & 47.86 & -4.79 & 1.75\\

2182 & 0.9 & 7.5 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.73 & 0.10 & 4.05 & 2.95 & 0.22 & 45.98 & -4.69 & 1.79\\

2183 & 0.9 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.70 & 0.09 & 4.37 & 3.04 & 0.22 & 42.99 & -6.21 & 1.77\\

2189 & 0.9 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.25 & 0.12 & 4.05 & 2.95 & 0.22 & 45.89 & -4.27 & 1.91\\

2190 & 0.9 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.26 & 0.12 & 4.01 & 2.95 & 0.23 & 43.99 & -4.18 & 1.92\\

2191 & 0.9 & 7.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.23 & 0.10 & 4.34 & 3.05 & 0.23 & 40.66 & -6.15 & 1.76\\

2192 & 0.9 & 7.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.74 & 0.11 & 4.16 & 2.98 & 0.22 & 45.27 & -4.45 & 2.33\\

2193 & 0.9 & 7.5 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.75 & 0.11 & 4.14 & 2.98 & 0.23 & 43.38 & -4.35 & 2.41\\

2198 & 0.9 & 6.5 & 6.8 & 0.8 & 0.58 & 13.47 &   & 6.78 & 0.14 & 3.97 & 2.94 & 0.23 & 44.59 & -5.05 & 1.87\\

2199 & 0.9 & 6.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 6.79 & 0.14 & 3.91 & 2.93 & 0.24 & 42.64 & -5.01 & 1.86\\

2200 & 0.9 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.27 & 0.12 & 4.12 & 2.98 & 0.23 & 43.63 & -4.00 & 2.44\\

2201 & 0.9 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.27 & 0.12 & 4.08 & 2.98 & 0.23 & 41.69 & -3.83 & 2.51\\

2203 & 0.9 & 7.5 & 6.8 & 0.8 & 0.60 & 11.45 &   & 7.76 & 0.11 & 4.24 & 3.01 & 0.22 & 42.98 & -4.97 & 2.63\\

2204 & 0.9 & 7.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.76 & 0.11 & 4.22 & 3.02 & 0.23 & 41.04 & -4.99 & 2.64\\

2208 & 0.9 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.80 & 0.15 & 4.02 & 2.96 & 0.23 & 42.68 & -4.53 & 2.38\\

2209 & 0.9 & 6.5 & 7.0 & 0.9 & 0.51 & 18.27 &   & 6.80 & 0.15 & 3.97 & 2.96 & 0.24 & 40.61 & -4.31 & 2.45\\

2210 & 0.9 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.28 & 0.13 & 4.18 & 3.01 & 0.23 & 41.63 & -4.40 & 2.71\\

2211 & 0.9 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.29 & 0.13 & 4.10 & 2.99 & 0.24 & 40.19 & -3.92 & 2.83\\

2212 & 0.9 & 7.5 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.77 & 0.12 & 4.31 & 3.04 & 0.23 & 40.90 & -6.25 & 2.05\\

2213 & 0.9 & 7.5 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.77 & 0.12 & 4.25 & 3.03 & 0.23 & 39.41 & -5.78 & 2.32\\

2215 & 0.9 & 6.0 & 7.2 & 0.8 & 0.58 & 11.83 &   & 6.33 & 0.17 & 3.86 & 2.92 & 0.23 & 42.83 & -6.66 & 2.00\\

2216 & 0.9 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 6.81 & 0.15 & 4.07 & 2.98 & 0.23 & 41.01 & -4.50 & 2.84\\

2217 & 0.9 & 6.5 & 7.2 & 0.9 & 0.51 & 17.02 &   & 6.82 & 0.15 & 4.01 & 2.98 & 0.24 & 38.89 & -4.22 & 2.99\\

2218 & 0.9 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.29 & 0.14 & 4.24 & 3.03 & 0.23 & 39.84 & -5.34 & 2.36\\

2224 & 0.9 & 6.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.35 & 0.18 & 3.89 & 2.94 & 0.23 & 41.57 & -6.04 & 2.46\\

2225 & 0.9 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.83 & 0.16 & 4.11 & 3.01 & 0.23 & 39.53 & -4.85 & 2.86\\

2227 & 0.9 & 7.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.31 & 0.14 & 4.29 & 3.06 & 0.23 & 38.24 & -6.74 & 1.76\\

2233 & 0.9 & 6.0 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.37 & 0.19 & 3.92 & 2.96 & 0.23 & 40.52 & -5.68 & 2.89\\

2234 & 0.9 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.84 & 0.17 & 4.15 & 3.02 & 0.24 & 38.24 & -5.51 & 2.48\\

2241 & 0.9 & 6.0 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.39 & 0.20 & 3.94 & 2.97 & 0.23 & 39.66 & -5.53 & 3.29\\

2242 & 0.9 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.86 & 0.17 & 4.18 & 3.04 & 0.24 & 37.13 & -6.39 & 2.09\\

2245 & 0.9 & 7.5 & 7.8 & 0.8 & 0.71 & 0.01 &   & 7.89 & 0.17 & 3.84 & 2.92 & 0.23 & 44.49 & -5.43 & 1.98\\

2248 & 0.9 & 6.0 & 8.0 & 0.8 & 0.61 & 7.99 &   & 6.40 & 0.21 & 3.95 & 2.98 & 0.23 & 39.00 & -5.52 & 3.33\\

2252 & 0.9 & 7.5 & 8.0 & 0.8 & 0.71 & 0.01 &   & 7.91 & 0.17 & 3.89 & 2.94 & 0.23 & 43.06 & -4.66 & 2.58\\

2259 & 0.9 & 7.5 & 8.2 & 0.8 & 0.71 & 0.01 &   & 7.93 & 0.18 & 3.94 & 2.96 & 0.23 & 41.79 & -4.35 & 3.14\\

2264 & 0.9 & 7.0 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.47 & 0.20 & 3.74 & 2.90 & 0.22 & 44.60 & -4.79 & 2.17\\

2265 & 0.9 & 7.5 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.94 & 0.18 & 3.98 & 2.98 & 0.23 & 40.67 & -4.43 & 3.38\\

2268 & 0.9 & 5.5 & 8.6 & 0.9 & 0.55 & 10.24 &   & 5.97 & 0.25 & 3.87 & 3.01 & 0.23 & 36.10 & -8.37 & 2.26\\

2271 & 0.9 & 7.0 & 8.6 & 0.8 & 0.71 & 0.01 &   & 7.48 & 0.21 & 3.77 & 2.92 & 0.22 & 43.79 & -4.13 & 2.68\\

2274 & 0.9 & 5.5 & 8.8 & 0.9 & 0.55 & 9.76 &   & 5.99 & 0.26 & 3.85 & 3.01 & 0.22 & 36.34 & -8.55 & 2.56\\

2279 & 0.9 & 5.5 & 9.0 & 0.9 & 0.55 & 9.23 &   & 6.02 & 0.27 & 3.83 & 3.02 & 0.22 & 36.80 & -8.75 & 2.34\\

2283 & 0.9 & 5.5 & 9.2 & 0.9 & 0.55 & 8.86 &   & 6.04 & 0.28 & 3.81 & 3.02 & 0.21 & 37.51 & -9.00 & 2.10\\

2287 & 0.9 & 5.5 & 9.4 & 0.9 & 0.56 & 8.44 &   & 6.10 & 0.31 & 3.42 & 2.96 & 0.12 & 46.77 & -5.94 & 6.89\\

2291 & 0.9 & 5.5 & 9.6 & 0.9 & 0.56 & 8.10 &   & 6.12 & 0.32 & 3.39 & 2.97 & 0.09 & 49.05 & -6.40 & 6.00\\

2294 & 0.9 & 5.5 & 9.8 & 0.9 & 0.56 & 7.81 &   & 6.14 & 0.33 & 3.36 & 2.98 & 0.05 & 51.01 & -6.87 & 2.42\\

2912 & 1.0 & 7.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.00 & 0.00 & 4.41 & 2.96 & 0.10 & 87.28 & -7.25 & 0.60\\

2921 & 1.0 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.50 & 0.00 & 4.42 & 2.96 & 0.10 & 87.22 & -6.70 & 0.65\\

2929 & 1.0 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.00 & 0.00 & 4.42 & 2.96 & 0.11 & 87.17 & -7.31 & 0.68\\

2930 & 1.0 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.58 & 3.01 & 0.09 & 87.91 & -6.94 & 5.95\\

2952 & 1.0 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.00 & 0.00 & 4.43 & 2.98 & 0.12 & 78.37 & -6.48 & 0.85\\

2960 & 1.0 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.50 & 0.00 & 4.45 & 2.98 & 0.12 & 78.36 & -5.98 & 0.93\\

2961 & 1.0 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.50 & 0.00 & 4.60 & 3.02 & 0.11 & 79.00 & -6.30 & 0.80\\

2962 & 1.0 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.50 & 0.00 & 4.77 & 3.07 & 0.10 & 79.78 & -8.15 & 0.35\\

2969 & 1.0 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.00 & 0.00 & 4.47 & 2.99 & 0.12 & 78.34 & -6.62 & 1.00\\

2970 & 1.0 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.00 & 0.00 & 4.61 & 3.02 & 0.11 & 78.95 & -6.97 & 0.82\\

2971 & 1.0 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.00 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.83 & 5.96\\

2989 & 1.0 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.00 & 0.00 & 4.42 & 2.98 & 0.14 & 70.77 & -6.03 & 1.03\\

2996 & 1.0 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.50 & 0.00 & 4.45 & 2.99 & 0.14 & 70.80 & -5.61 & 1.14\\

2997 & 1.0 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.50 & 0.00 & 4.63 & 3.04 & 0.13 & 71.34 & -6.64 & 0.70\\

3004 & 1.0 & 8.0 & 5.0 & 1.3 & 0.26 & 62.51 &   & 8.00 & 0.00 & 4.29 & 2.95 & 0.16 & 70.51 & -6.98 & 0.77\\

3005 & 1.0 & 8.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.00 & 0.00 & 4.47 & 3.00 & 0.14 & 70.82 & -6.33 & 1.23\\

3006 & 1.0 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.00 & 0.00 & 4.65 & 3.05 & 0.13 & 71.33 & -7.44 & 0.70\\

3007 & 1.0 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.00 & 0.00 & 4.80 & 3.08 & 0.12 & 71.89 & -9.74 & 0.12\\

3022 & 1.0 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.00 & 0.00 & 4.37 & 2.98 & 0.16 & 64.38 & -5.66 & 1.16\\

3028 & 1.0 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.50 & 0.00 & 4.41 & 2.99 & 0.16 & 64.44 & -5.30 & 1.30\\

3029 & 1.0 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.50 & 0.00 & 4.61 & 3.05 & 0.15 & 64.74 & -6.65 & 0.79\\

3035 & 1.0 & 8.0 & 5.2 & 1.2 & 0.31 & 53.48 &   & 8.00 & 0.00 & 4.25 & 2.95 & 0.17 & 64.52 & -6.68 & 0.90\\

3036 & 1.0 & 8.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 8.00 & 0.00 & 4.45 & 3.00 & 0.16 & 64.49 & -6.11 & 1.42\\

3037 & 1.0 & 8.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.00 & 0.00 & 4.64 & 3.05 & 0.15 & 64.76 & -7.64 & 0.76\\

3052 & 1.0 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.00 & 0.00 & 4.30 & 2.97 & 0.18 & 59.18 & -5.35 & 1.24\\

3057 & 1.0 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.50 & 0.00 & 4.35 & 2.99 & 0.18 & 59.24 & -4.99 & 1.41\\

3058 & 1.0 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.50 & 0.00 & 4.56 & 3.05 & 0.17 & 59.19 & -6.43 & 0.98\\

3063 & 1.0 & 8.0 & 5.4 & 1.1 & 0.35 & 46.22 &   & 8.00 & 0.00 & 4.19 & 2.94 & 0.19 & 59.78 & -6.64 & 0.94\\

3064 & 1.0 & 8.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 8.00 & 0.00 & 4.40 & 3.00 & 0.18 & 59.28 & -5.87 & 1.57\\

3065 & 1.0 & 8.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 8.00 & 0.00 & 4.60 & 3.06 & 0.17 & 59.24 & -7.62 & 0.89\\

3077 & 1.0 & 7.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.00 & 0.00 & 4.19 & 2.95 & 0.20 & 55.16 & -5.25 & 1.22\\

3078 & 1.0 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.00 & 0.00 & 4.43 & 3.02 & 0.19 & 54.59 & -5.59 & 1.47\\

3082 & 1.0 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.50 & 0.00 & 4.26 & 2.97 & 0.19 & 55.17 & -4.75 & 1.45\\

3083 & 1.0 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.50 & 0.00 & 4.49 & 3.04 & 0.18 & 54.65 & -5.84 & 1.29\\

3088 & 1.0 & 8.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 8.00 & 0.00 & 4.32 & 2.99 & 0.19 & 55.18 & -5.59 & 1.64\\

3089 & 1.0 & 8.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 8.00 & 0.00 & 4.54 & 3.05 & 0.18 & 54.69 & -7.20 & 1.15\\

3101 & 1.0 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.00 & 0.00 & 4.31 & 3.00 & 0.20 & 51.12 & -4.85 & 1.79\\

3104 & 1.0 & 7.5 & 5.8 & 1.0 & 0.43 & 33.90 &   & 7.50 & 0.00 & 4.11 & 2.94 & 0.21 & 52.61 & -5.19 & 1.20\\

3105 & 1.0 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.50 & 0.00 & 4.38 & 3.02 & 0.20 & 51.13 & -5.04 & 1.79\\

3109 & 1.0 & 8.0 & 5.8 & 1.0 & 0.43 & 33.90 &   & 8.00 & 0.00 & 4.18 & 2.96 & 0.20 & 52.51 & -5.68 & 1.47\\

3110 & 1.0 & 8.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 8.00 & 0.00 & 4.45 & 3.04 & 0.20 & 51.13 & -6.44 & 1.56\\

3121 & 1.0 & 7.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.00 & 0.00 & 4.12 & 2.95 & 0.21 & 49.14 & -4.65 & 1.54\\

3122 & 1.0 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.00 & 0.00 & 4.42 & 3.04 & 0.21 & 47.54 & -5.94 & 1.56\\

3125 & 1.0 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.50 & 0.00 & 4.22 & 2.98 & 0.21 & 49.00 & -4.29 & 1.86\\

3126 & 1.0 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.50 & 0.00 & 4.50 & 3.06 & 0.20 & 47.54 & -6.91 & 1.02\\

3130 & 1.0 & 8.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 8.00 & 0.00 & 4.29 & 3.00 & 0.21 & 48.89 & -5.40 & 2.11\\

3139 & 1.0 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.00 & 0.00 & 4.22 & 2.99 & 0.22 & 45.95 & -4.34 & 2.12\\

3141 & 1.0 & 7.5 & 6.2 & 0.9 & 0.50 & 24.30 &   & 7.50 & 0.00 & 4.01 & 2.93 & 0.22 & 48.68 & -5.14 & 1.32\\

3142 & 1.0 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.50 & 0.00 & 4.32 & 3.02 & 0.22 & 45.78 & -4.80 & 2.20\\

3145 & 1.0 & 8.0 & 6.2 & 0.9 & 0.50 & 24.30 &   & 8.00 & 0.00 & 4.10 & 2.95 & 0.22 & 48.31 & -5.45 & 1.71\\

3146 & 1.0 & 8.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 8.00 & 0.00 & 4.41 & 3.04 & 0.21 & 45.66 & -6.64 & 1.75\\

3152 & 1.0 & 7.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.00 & 0.00 & 4.03 & 2.94 & 0.22 & 48.03 & -4.74 & 1.57\\

3153 & 1.0 & 7.0 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.00 & 0.00 & 3.98 & 2.93 & 0.23 & 46.27 & -4.80 & 1.52\\

3154 & 1.0 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.00 & 0.00 & 4.31 & 3.03 & 0.22 & 43.10 & -5.15 & 2.22\\

3155 & 1.0 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.50 & 0.00 & 4.13 & 2.97 & 0.22 & 47.53 & -4.12 & 1.98\\

3156 & 1.0 & 7.5 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.50 & 0.00 & 4.10 & 2.96 & 0.22 & 45.75 & -4.03 & 2.00\\

3157 & 1.0 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.50 & 0.00 & 4.42 & 3.06 & 0.22 & 42.91 & -6.55 & 1.33\\

3159 & 1.0 & 8.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 8.00 & 0.00 & 4.21 & 2.99 & 0.21 & 47.16 & -5.13 & 2.29\\

3160 & 1.0 & 8.0 & 6.4 & 0.9 & 0.50 & 22.50 &   & 8.00 & 0.00 & 4.20 & 2.99 & 0.22 & 45.37 & -5.08 & 2.36\\

3165 & 1.0 & 6.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 6.50 & 0.00 & 3.97 & 2.93 & 0.22 & 46.26 & -5.93 & 1.60\\

3167 & 1.0 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.00 & 0.00 & 4.10 & 2.97 & 0.22 & 45.48 & -4.03 & 2.15\\

3168 & 1.0 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.00 & 0.00 & 4.05 & 2.96 & 0.23 & 43.70 & -3.90 & 2.13\\

3169 & 1.0 & 7.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.50 & 0.00 & 4.21 & 3.00 & 0.22 & 44.93 & -4.14 & 2.53\\

3170 & 1.0 & 7.5 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.50 & 0.00 & 4.19 & 3.00 & 0.23 & 43.15 & -4.03 & 2.59\\

3172 & 1.0 & 8.0 & 6.6 & 0.8 & 0.60 & 12.30 &   & 8.00 & 0.00 & 4.30 & 3.02 & 0.22 & 44.55 & -5.78 & 2.41\\

3173 & 1.0 & 8.0 & 6.6 & 0.9 & 0.53 & 18.74 &   & 8.00 & 0.00 & 4.25 & 3.02 & 0.22 & 43.18 & -5.47 & 2.61\\

3177 & 1.0 & 6.5 & 6.8 & 0.8 & 0.58 & 13.47 &   & 6.50 & 0.00 & 4.02 & 2.96 & 0.23 & 44.06 & -5.14 & 2.13\\

3178 & 1.0 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.00 & 0.00 & 4.17 & 3.00 & 0.22 & 43.20 & -4.10 & 2.65\\

3179 & 1.0 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.00 & 0.00 & 4.13 & 2.99 & 0.23 & 41.39 & -3.88 & 2.70\\

3180 & 1.0 & 7.5 & 6.8 & 0.8 & 0.60 & 11.45 &   & 7.50 & 0.00 & 4.29 & 3.03 & 0.22 & 42.62 & -5.01 & 2.39\\

3181 & 1.0 & 7.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.50 & 0.00 & 4.27 & 3.03 & 0.23 & 40.79 & -5.00 & 2.40\\

3183 & 1.0 & 8.0 & 6.8 & 0.8 & 0.60 & 11.45 &   & 8.00 & 0.00 & 4.39 & 3.06 & 0.22 & 42.18 & -7.40 & 1.51\\

3184 & 1.0 & 8.0 & 6.8 & 0.9 & 0.53 & 17.47 &   & 8.00 & 0.00 & 4.35 & 3.05 & 0.23 & 40.79 & -6.99 & 1.79\\

3187 & 1.0 & 6.0 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.00 & 0.00 & 3.88 & 2.92 & 0.23 & 43.62 & -7.96 & 0.63\\

3188 & 1.0 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.50 & 0.00 & 4.08 & 2.98 & 0.23 & 42.12 & -4.92 & 2.61\\

3189 & 1.0 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.00 & 0.00 & 4.24 & 3.02 & 0.23 & 41.18 & -4.81 & 2.53\\

3190 & 1.0 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.00 & 0.00 & 4.15 & 3.01 & 0.23 & 39.85 & -4.13 & 2.74\\

3191 & 1.0 & 7.5 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.50 & 0.00 & 4.37 & 3.06 & 0.23 & 40.53 & -6.64 & 1.46\\

3192 & 1.0 & 7.5 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.50 & 0.00 & 4.31 & 3.05 & 0.23 & 39.13 & -5.98 & 1.87\\

3196 & 1.0 & 6.0 & 7.2 & 0.8 & 0.58 & 11.83 &   & 6.00 & 0.00 & 3.91 & 2.94 & 0.23 & 42.08 & -7.25 & 0.75\\

3197 & 1.0 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 6.50 & 0.00 & 4.12 & 3.00 & 0.23 & 40.42 & -5.16 & 2.78\\

3198 & 1.0 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.00 & 0.00 & 4.30 & 3.05 & 0.23 & 39.36 & -6.08 & 1.85\\

3204 & 1.0 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.50 & 0.00 & 4.16 & 3.02 & 0.23 & 38.91 & -5.76 & 2.43\\

3208 & 1.0 & 8.0 & 7.4 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 3.94 & 2.93 & 0.23 & 44.90 & -5.48 & 2.04\\

3211 & 1.0 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.50 & 0.00 & 4.20 & 3.04 & 0.24 & 37.60 & -6.64 & 2.07\\

3213 & 1.0 & 7.5 & 7.6 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.83 & 2.91 & 0.23 & 45.28 & -5.11 & 1.68\\

3215 & 1.0 & 8.0 & 7.6 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.01 & 2.96 & 0.23 & 43.03 & -4.81 & 2.66\\

3217 & 1.0 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.50 & 0.00 & 4.23 & 3.06 & 0.24 & 36.46 & -7.71 & 1.69\\

3219 & 1.0 & 7.5 & 7.8 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.88 & 2.93 & 0.23 & 43.66 & -4.03 & 2.31\\

3220 & 1.0 & 8.0 & 7.8 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.07 & 2.99 & 0.23 & 41.36 & -4.80 & 3.07\\

3223 & 1.0 & 7.5 & 8.0 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.93 & 2.95 & 0.23 & 42.23 & -3.48 & 2.88\\

3224 & 1.0 & 8.0 & 8.0 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.13 & 3.01 & 0.23 & 39.86 & -5.36 & 2.94\\

3227 & 1.0 & 7.5 & 8.2 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.98 & 2.98 & 0.23 & 40.97 & -3.36 & 3.32\\

3228 & 1.0 & 7.0 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.00 & 0.00 & 3.76 & 2.91 & 0.22 & 43.70 & -4.01 & 2.49\\

3229 & 1.0 & 7.5 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 4.02 & 2.99 & 0.23 & 39.86 & -3.59 & 3.29\\



==> tables/percentile_table.txt <==

$M_{1, ZAMS} (M_{\odot})$  & \makecell{28.5 - 29.5 \\ (27.7 - 30.1)} & \makecell{29.0 - 29.8 \\ (28.4 - 30.1)} & \makecell{26.5 - 29.4 \\ (22.4 - 30.1)} & \makecell{30.6 - 30.9 \\ (30.2 - 31.0)} & \makecell{30.6 - 30.9 \\ (30.0 - 31.0)} & \makecell{29.0 - 29.9 \\ (28.1 - 30.2)} & \makecell{25.4 - 25.5 \\ (25.4 - 25.7)} & \makecell{28.5 - 29.2 \\ (27.6 - 29.7)} & \makecell{29.0 - 29.9 \\ (28.0 - 30.2)} \\ 

$M_{2, ZAMS} (M_{\odot})$  & \makecell{6.5 - 7.7 \\ (5.8 - 8.2)} & \makecell{6.4 - 7.7 \\ (5.8 - 8.2)} & \makecell{6.4 - 7.9 \\ (5.8 - 8.3)} & \makecell{5.3 - 5.5 \\ (5.0 - 5.6)} & \makecell{5.4 - 6.1 \\ (5.0 - 6.4)} & \makecell{6.5 - 7.9 \\ (5.7 - 8.3)} & \makecell{7.8 - 8.0 \\ (6.0 - 8.0)} & \makecell{6.5 - 7.7 \\ (6.0 - 8.2)} & \makecell{6.5 - 8.1 \\ (6.0 - 8.2)} \\ 

$\log P_{ZAMS} (days)$  & \makecell{3.5 - 4.2 \\ (3.3 - 5.2)} & \makecell{3.5 - 4.2 \\ (3.3 - 5.5)} & \makecell{3.4 - 4.0 \\ (3.3 - 5.0)} & \makecell{3.5 - 4.6 \\ (3.3 - 5.6)} & \makecell{3.5 - 4.5 \\ (3.3 - 5.1)} & \makecell{3.7 - 4.4 \\ (3.3 - 5.5)} & \makecell{3.4 - 3.9 \\ (3.4 - 4.2)} & \makecell{3.5 - 4.3 \\ (3.3 - 4.7)} & \makecell{3.5 - 4.2 \\ (3.3 - 5.3)} \\ 

$e_{ZAMS}$  & \makecell{0.53 - 0.88 \\ (0.24 - 0.97)} & \makecell{0.46 - 0.87 \\ (0.23 - 0.98)} & \makecell{0.54 - 0.86 \\ (0.28 - 0.97)} & \makecell{0.64 - 0.95 \\ (0.38 - 0.99)} & \makecell{0.61 - 0.94 \\ (0.29 - 0.98)} & \makecell{0.72 - 0.92 \\ (0.36 - 0.99)} & \makecell{0.42 - 0.79 \\ (0.42 - 0.87)} & \makecell{0.56 - 0.89 \\ (0.28 - 0.95)} & \makecell{0.54 - 0.88 \\ (0.30 - 0.98)} \\ 

$a_{ZAMS} (\log R_{\odot})$ & \makecell{3.5 - 3.9 \\ (3.4 - 4.6)} & \makecell{3.4 - 3.9 \\ (3.4 - 4.8)} & \makecell{3.4 - 3.8 \\ (3.3 - 4.4)} & \makecell{3.5 - 4.2 \\ (3.4 - 4.9)} & \makecell{3.5 - 4.2 \\ (3.3 - 4.6)} & \makecell{3.6 - 4.1 \\ (3.4 - 4.8)} & \makecell{3.4 - 3.8 \\ (3.4 - 3.9)} & \makecell{3.5 - 4.0 \\ (3.4 - 4.3)} & \makecell{3.5 - 3.9 \\ (3.4 - 4.7)} \\ 

\hline
$M_{1, preSN} (M_{\odot})$ & \makecell{17.9 - 17.9 \\ (17.8 - 18.0)} & \makecell{17.8 - 17.8 \\ (17.8 - 17.9)} & \makecell{11.3 - 17.5 \\ (11.1 - 18.0)} & \makecell{12.0 - 12.1 \\ (11.9 - 17.9)} & \makecell{12.0 - 12.1 \\ (11.9 - 17.9)} & \makecell{17.9 - 17.9 \\ (11.7 - 18.0)} & \makecell{17.8 - 17.8 \\ (17.8 - 17.8)} & \makecell{17.9 - 17.9 \\ (17.8 - 17.9)} & \makecell{17.9 - 17.9 \\ (11.8 - 17.9)} \\ 

$M_{2, preSN} (M_{\odot})$ & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.0 - 8.4)} & \makecell{5.4 - 5.6 \\ (5.0 - 5.8)} & \makecell{5.6 - 6.3 \\ (5.0 - 6.4)} & \makecell{6.6 - 8.2 \\ (5.8 - 8.3)} & \makecell{8.0 - 8.2 \\ (6.0 - 8.2)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.2 - 8.4)} \\ 

$P_{preSN} (days)$ & \makecell{0.7 - 1.2 \\ (0.6 - 1.6)} & \makecell{0.8 - 1.3 \\ (0.7 - 1.6)} & \makecell{0.7 - 1.1 \\ (0.6 - 1.5)} & \makecell{0.6 - 0.7 \\ (0.5 - 0.7)} & \makecell{0.7 - 0.7 \\ (0.6 - 0.8)} & \makecell{0.7 - 0.9 \\ (0.6 - 1.1)} & \makecell{0.6 - 0.7 \\ (0.5 - 0.8)} & \makecell{0.7 - 1.2 \\ (0.6 - 1.7)} & \makecell{0.8 - 1.0 \\ (0.6 - 1.6)} \\ 

$e_{preSN}$ & \makecell{0.07 - 0.16 \\ (0.03 - 0.23)} & \makecell{0.07 - 0.12 \\ (0.03 - 0.21)} & \makecell{0.00 - 0.01 \\ (0.00 - 0.23)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.44)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.32)} & \makecell{0.08 - 0.24 \\ (0.00 - 0.33)} & \makecell{0.02 - 0.03 \\ (0.02 - 0.03)} & \makecell{0.07 - 0.15 \\ (0.04 - 0.22)} & \makecell{0.07 - 0.21 \\ (0.00 - 0.28)} \\ 

$a_{preSN} (R_{\odot})$ & \makecell{10.0 - 13.8 \\ (8.9 - 16.4)} & \makecell{10.4 - 15.1 \\ (9.5 - 17.0)} & \makecell{9.2 - 12.2 \\ (8.5 - 15.2)} & \makecell{8.1 - 8.4 \\ (7.7 - 8.8)} & \makecell{8.4 - 8.9 \\ (8.1 - 9.7)} & \makecell{9.6 - 10.7 \\ (8.6 - 12.4)} & \makecell{9.2 - 10.3 \\ (8.0 - 10.4)} & \makecell{10.2 - 14.2 \\ (8.7 - 17.4)} & \makecell{10.0 - 12.6 \\ (9.0 - 17.0)} \\ 

\hline
$M_{1, postSN} (M_{\odot})$ & \makecell{6.8 - 7.4 \\ (6.4 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.7 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.6 - 7.7)} & \makecell{8.0 - 8.2 \\ (7.7 - 8.2)} & \makecell{7.9 - 8.2 \\ (7.6 - 8.2)} & \makecell{7.0 - 7.5 \\ (6.6 - 7.7)} & \makecell{7.3 - 7.5 \\ (7.3 - 7.7)} & \makecell{6.9 - 7.3 \\ (6.4 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.5 - 7.7)} \\ 

$M_{2, postSN} (M_{\odot})$ & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.0 - 8.4)} & \makecell{5.4 - 5.6 \\ (5.0 - 5.8)} & \makecell{5.6 - 6.3 \\ (5.0 - 6.4)} & \makecell{6.6 - 8.2 \\ (5.8 - 8.3)} & \makecell{8.0 - 8.2 \\ (6.0 - 8.2)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.2 - 8.4)} \\ 

$P_{postSN} (days)$ & \makecell{0.8 - 0.9 \\ (0.7 - 1.0)} & \makecell{0.8 - 0.9 \\ (0.7 - 1.0)} & \makecell{0.8 - 1.3 \\ (0.8 - 12.4)} & \makecell{1.2 - 1.3 \\ (1.2 - 1.4)} & \makecell{0.9 - 1.2 \\ (0.9 - 1.5)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.1)} & \makecell{0.8 - 0.8 \\ (0.8 - 0.9)} & \makecell{0.8 - 0.9 \\ (0.7 - 1.0)} & \makecell{0.8 - 0.9 \\ (0.7 - 1.0)} \\ 

$e_{postSN}$ & \makecell{0.39 - 0.76 \\ (0.20 - 0.93)} & \makecell{0.45 - 0.78 \\ (0.16 - 0.95)} & \makecell{0.31 - 0.65 \\ (0.14 - 0.92)} & \makecell{0.28 - 0.29 \\ (0.28 - 0.32)} & \makecell{0.11 - 0.24 \\ (0.05 - 0.34)} & \makecell{0.18 - 0.42 \\ (0.09 - 0.57)} & \makecell{0.21 - 0.37 \\ (0.21 - 0.37)} & \makecell{0.43 - 0.75 \\ (0.19 - 0.94)} & \makecell{0.37 - 0.83 \\ (0.14 - 0.96)} \\ 

$a_{postSN} (R_{\odot})$ & \makecell{8.6 - 9.2 \\ (8.3 - 10.3)} & \makecell{8.6 - 9.2 \\ (8.2 - 9.9)} & \makecell{9.1 - 12.0 \\ (8.6 - 55.6)} & \makecell{11.5 - 11.9 \\ (11.3 - 12.4)} & \makecell{9.8 - 11.3 \\ (9.2 - 12.6)} & \makecell{8.9 - 9.6 \\ (8.4 - 10.3)} & \makecell{8.8 - 9.2 \\ (8.8 - 9.6)} & \makecell{8.7 - 9.2 \\ (8.3 - 10.0)} & \makecell{8.9 - 9.2 \\ (8.6 - 9.8)} \\ 

$V_{kick}$ (km/s) & \makecell{337.7 - 491.6 \\ (254.2 - 665.9)} & \makecell{378.2 - 483.3 \\ (258.0 - 683.7)} & \makecell{279.4 - 484.3 \\ (193.8 - 669.9)} & \makecell{0.0 - 0.0 \\ (0.0 - 0.0)} & \makecell{39.1 - 65.3 \\ (26.0 - 78.7)} & \makecell{171.0 - 251.9 \\ (123.6 - 303.3)} & \makecell{299.3 - 725.0 \\ (273.1 - 776.1)} & \makecell{364.0 - 519.1 \\ (257.8 - 624.5)} & \makecell{474.8 - 868.3 \\ (212.7 - 912.1)} \\ 

$V_{system}$(km/s) & \makecell{289.9 - 364.3 \\ (248.1 - 432.2)} & \makecell{304.0 - 368.5 \\ (257.6 - 457.5)} & \makecell{192.3 - 327.9 \\ (140.3 - 443.2)} & \makecell{56.9 - 59.4 \\ (54.2 - 91.3)} & \makecell{71.5 - 92.0 \\ (57.4 - 114.1)} & \makecell{180.1 - 250.3 \\ (112.6 - 287.0)} & \makecell{271.0 - 471.6 \\ (268.5 - 491.7)} & \makecell{295.8 - 381.4 \\ (245.1 - 432.6)} & \makecell{356.4 - 530.5 \\ (149.5 - 582.6)} \\ 
\hline
$M_{1, RLO} (M_{\odot})$ & \makecell{6.8 - 7.3 \\ (6.4 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.7 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.6 - 7.7)} & \makecell{8.0 - 8.2 \\ (7.7 - 8.2)} & \makecell{7.9 - 8.2 \\ (7.6 - 8.2)} & \makecell{7.0 - 7.5 \\ (6.6 - 7.7)} & \makecell{7.3 - 7.5 \\ (7.3 - 7.7)} & \makecell{6.9 - 7.3 \\ (6.4 - 7.7)} & \makecell{7.0 - 7.5 \\ (6.5 - 7.7)} \\ 

$M_{2, RLO} (M_{\odot})$ & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.0 - 8.4)} & \makecell{5.4 - 5.6 \\ (5.0 - 5.8)} & \makecell{5.6 - 6.3 \\ (5.0 - 6.4)} & \makecell{6.6 - 8.2 \\ (5.8 - 8.3)} & \makecell{8.0 - 8.2 \\ (6.0 - 8.2)} & \makecell{6.6 - 8.0 \\ (6.0 - 8.4)} & \makecell{6.6 - 8.2 \\ (6.2 - 8.4)} \\ 

$P_{RLO} (days)$ & \makecell{0.8 - 0.9 \\ (0.8 - 1.1)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.0)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.3)} & \makecell{1.1 - 1.1 \\ (1.1 - 1.4)} & \makecell{0.9 - 1.1 \\ (0.8 - 1.4)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.1)} & \makecell{0.8 - 0.8 \\ (0.8 - 0.9)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.0)} & \makecell{0.8 - 0.9 \\ (0.8 - 1.0)} \\ 

$e_{RLO}$ & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} & \makecell{0.00 - 0.00 \\ (0.00 - 0.00)} \\ 

$a_{RLO} (R_{\odot})$ & \makecell{8.8 - 9.4 \\ (8.5 - 10.3)} & \makecell{8.9 - 9.4 \\ (8.5 - 10.2)} & \makecell{8.9 - 9.5 \\ (8.5 - 11.9)} & \makecell{10.6 - 11.1 \\ (10.4 - 12.5)} & \makecell{9.7 - 10.8 \\ (9.2 - 12.3)} & \makecell{9.0 - 9.7 \\ (8.5 - 10.5)} & \makecell{8.9 - 9.4 \\ (8.9 - 9.8)} & \makecell{8.8 - 9.4 \\ (8.5 - 10.2)} & \makecell{8.9 - 9.4 \\ (8.7 - 10.0)} \\ 


==> tables/persistent_winners.txt <==
175 & 0.0 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.02 & 0.01 & 4.57 & 3.00 & 0.09 & 87.91 & -6.98 & 0.52\\

188 & 0.0 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.29 & 0.13 & 4.50 & 2.99 & 0.12 & 78.62 & -6.75 & 0.13\\

190 & 0.0 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.80 & 0.13 & 4.49 & 2.99 & 0.12 & 78.52 & -6.71 & 0.38\\

191 & 0.0 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.55 & 0.02 & 4.74 & 3.06 & 0.10 & 79.77 & -7.72 & 0.34\\

192 & 0.0 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.04 & 0.02 & 4.75 & 3.06 & 0.10 & 79.65 & -8.55 & 0.35\\

200 & 0.0 & 6.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.14 & 0.28 & 4.35 & 2.96 & 0.15 & 70.16 & -7.62 & 0.10\\

203 & 0.0 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.60 & 0.25 & 4.39 & 2.97 & 0.15 & 70.38 & -6.80 & 0.40\\

204 & 0.0 & 7.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.36 & 0.16 & 4.63 & 3.03 & 0.13 & 71.47 & -7.24 & 0.20\\

205 & 0.0 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.04 & 0.22 & 4.45 & 2.99 & 0.15 & 70.52 & -7.04 & 0.41\\

206 & 0.0 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.82 & 0.14 & 4.67 & 3.05 & 0.13 & 71.47 & -7.64 & 0.27\\

212 & 0.0 & 6.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.24 & 0.32 & 4.45 & 3.00 & 0.16 & 64.06 & -7.21 & 0.32\\

214 & 0.0 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.92 & 0.36 & 4.27 & 2.95 & 0.17 & 63.47 & -7.33 & 0.54\\

215 & 0.0 & 7.0 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.66 & 0.28 & 4.53 & 3.02 & 0.16 & 64.25 & -7.04 & 0.55\\

216 & 0.0 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 8.10 & 0.24 & 4.59 & 3.04 & 0.15 & 64.41 & -8.00 & 0.20\\

220 & 0.0 & 6.0 & 5.4 & 1.5 & 0.20 & 56.85 &   & 6.94 & 0.41 & 4.45 & 2.98 & 0.17 & 58.75 & -9.28 & 0.04\\

222 & 0.0 & 6.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.59 & 0.43 & 4.30 & 2.97 & 0.19 & 57.88 & -6.97 & 0.65\\

223 & 0.0 & 6.5 & 5.4 & 1.5 & 0.20 & 56.85 &   & 7.31 & 0.35 & 4.58 & 3.04 & 0.17 & 58.75 & -8.17 & 0.24\\

224 & 0.0 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.99 & 0.38 & 4.40 & 3.00 & 0.18 & 58.20 & -7.11 & 0.69\\

225 & 0.0 & 7.0 & 5.4 & 1.5 & 0.20 & 56.85 &   & 7.72 & 0.30 & 4.67 & 3.07 & 0.16 & 58.91 & -9.18 & 0.22\\

227 & 0.0 & 6.5 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.68 & 0.46 & 4.41 & 3.01 & 0.19 & 53.22 & -7.40 & 0.65\\

228 & 0.0 & 6.5 & 5.6 & 1.5 & 0.21 & 52.32 &   & 7.40 & 0.37 & 4.69 & 3.07 & 0.17 & 54.15 & -9.98 & 0.05\\

229 & 0.0 & 7.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 8.07 & 0.41 & 4.52 & 3.04 & 0.19 & 53.56 & -8.59 & 0.35\\

231 & 0.0 & 6.5 & 5.8 & 1.4 & 0.26 & 46.11 &   & 7.78 & 0.49 & 4.50 & 3.05 & 0.20 & 49.09 & -9.15 & 0.21\\

447 & 0.25 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.01 & 0.01 & 4.57 & 3.00 & 0.09 & 87.91 & -6.96 & 0.71\\

468 & 0.25 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.20 & 0.09 & 4.53 & 3.00 & 0.12 & 78.81 & -6.63 & 0.44\\

471 & 0.25 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.84 & 0.14 & 4.34 & 2.95 & 0.13 & 77.78 & -7.37 & 0.42\\

472 & 0.25 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.70 & 0.09 & 4.53 & 3.00 & 0.12 & 78.66 & -6.43 & 0.60\\

473 & 0.25 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.53 & 0.01 & 4.75 & 3.06 & 0.10 & 79.77 & -7.90 & 0.35\\

474 & 0.25 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.02 & 0.01 & 4.76 & 3.06 & 0.10 & 79.65 & -8.67 & 0.35\\

487 & 0.25 & 6.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 6.94 & 0.21 & 4.41 & 2.98 & 0.14 & 70.56 & -7.34 & 0.32\\

492 & 0.25 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.39 & 0.18 & 4.46 & 2.99 & 0.14 & 70.69 & -6.38 & 0.61\\

493 & 0.25 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.03 & 0.22 & 4.28 & 2.94 & 0.16 & 70.06 & -7.59 & 0.52\\

494 & 0.25 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.86 & 0.15 & 4.50 & 3.01 & 0.14 & 70.78 & -6.57 & 0.77\\

495 & 0.25 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.71 & 0.09 & 4.71 & 3.06 & 0.12 & 71.61 & -7.95 & 0.29\\

506 & 0.25 & 6.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.18 & 0.30 & 4.29 & 2.96 & 0.17 & 63.61 & -7.04 & 0.58\\

510 & 0.25 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.62 & 0.26 & 4.36 & 2.98 & 0.17 & 63.84 & -6.31 & 0.76\\

511 & 0.25 & 7.0 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.44 & 0.19 & 4.61 & 3.04 & 0.15 & 64.57 & -7.42 & 0.50\\

512 & 0.25 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.08 & 0.23 & 4.42 & 3.00 & 0.16 & 64.01 & -6.82 & 0.51\\

513 & 0.25 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.90 & 0.17 & 4.66 & 3.06 & 0.15 & 64.67 & -8.21 & 0.47\\

519 & 0.25 & 6.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 6.81 & 0.37 & 4.30 & 2.98 & 0.18 & 57.98 & -7.89 & 0.51\\

523 & 0.25 & 6.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.23 & 0.32 & 4.41 & 3.00 & 0.18 & 58.34 & -6.76 & 0.88\\

525 & 0.25 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.85 & 0.34 & 4.25 & 2.96 & 0.19 & 58.29 & -6.62 & 0.85\\

526 & 0.25 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.67 & 0.28 & 4.50 & 3.03 & 0.17 & 58.57 & -6.91 & 0.95\\

530 & 0.25 & 6.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.09 & 0.46 & 4.14 & 2.94 & 0.21 & 53.19 & -7.67 & 0.77\\

531 & 0.25 & 6.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 6.89 & 0.40 & 4.41 & 3.02 & 0.19 & 53.31 & -8.03 & 0.72\\

534 & 0.25 & 6.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.49 & 0.41 & 4.27 & 2.98 & 0.20 & 53.49 & -6.38 & 1.03\\

535 & 0.25 & 6.5 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.29 & 0.34 & 4.53 & 3.05 & 0.19 & 53.69 & -8.11 & 0.74\\

537 & 0.25 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.92 & 0.36 & 4.37 & 3.00 & 0.19 & 53.70 & -6.64 & 1.25\\

538 & 0.25 & 7.0 & 5.6 & 1.4 & 0.25 & 50.08 &   & 7.72 & 0.30 & 4.62 & 3.07 & 0.18 & 53.93 & -9.28 & 0.43\\

540 & 0.25 & 6.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.17 & 0.48 & 4.23 & 2.98 & 0.21 & 49.16 & -7.01 & 0.73\\

541 & 0.25 & 6.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.76 & 0.48 & 4.11 & 2.94 & 0.22 & 49.90 & -6.82 & 1.03\\

542 & 0.25 & 6.5 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.57 & 0.43 & 4.36 & 3.02 & 0.21 & 49.45 & -6.89 & 1.40\\

544 & 0.25 & 7.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.98 & 0.38 & 4.48 & 3.04 & 0.20 & 49.66 & -8.19 & 1.03\\

548 & 0.25 & 6.5 & 6.0 & 1.3 & 0.30 & 40.57 &   & 7.65 & 0.45 & 4.46 & 3.05 & 0.21 & 45.87 & -8.63 & 1.09\\

791 & 0.5 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.10 & 0.04 & 4.39 & 2.95 & 0.11 & 86.99 & -7.96 & 0.43\\

792 & 0.5 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.01 & 0.00 & 4.57 & 3.00 & 0.09 & 87.91 & -6.95 & 0.86\\

819 & 0.5 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.22 & 0.10 & 4.35 & 2.95 & 0.13 & 77.96 & -7.00 & 0.49\\

820 & 0.5 & 7.0 & 4.8 & 1.6 & 0.14 & 77.56 &   & 7.11 & 0.05 & 4.57 & 3.01 & 0.11 & 78.90 & -6.70 & 0.49\\

825 & 0.5 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.70 & 0.09 & 4.38 & 2.96 & 0.13 & 78.01 & -6.68 & 0.59\\

826 & 0.5 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.62 & 0.05 & 4.56 & 3.01 & 0.12 & 78.79 & -6.31 & 0.76\\

827 & 0.5 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.52 & 0.01 & 4.76 & 3.06 & 0.10 & 79.77 & -8.02 & 0.35\\

829 & 0.5 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.01 & 0.01 & 4.76 & 3.07 & 0.10 & 79.65 & -8.74 & 0.36\\

855 & 0.5 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.34 & 0.16 & 4.30 & 2.95 & 0.15 & 70.24 & -6.67 & 0.60\\

856 & 0.5 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.23 & 0.11 & 4.52 & 3.01 & 0.14 & 70.95 & -6.37 & 0.81\\

860 & 0.5 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.82 & 0.14 & 4.35 & 2.96 & 0.15 & 70.34 & -6.53 & 0.72\\

861 & 0.5 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.72 & 0.10 & 4.55 & 3.02 & 0.14 & 71.00 & -6.44 & 0.82\\

862 & 0.5 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.62 & 0.06 & 4.74 & 3.07 & 0.12 & 71.74 & -8.29 & 0.27\\

884 & 0.5 & 6.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 6.91 & 0.19 & 4.38 & 2.98 & 0.16 & 64.01 & -6.82 & 0.73\\

890 & 0.5 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.37 & 0.17 & 4.44 & 3.00 & 0.16 & 64.17 & -6.03 & 0.99\\

892 & 0.5 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.96 & 0.19 & 4.28 & 2.95 & 0.17 & 63.96 & -6.70 & 0.80\\

893 & 0.5 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.85 & 0.15 & 4.49 & 3.01 & 0.16 & 64.29 & -6.39 & 1.09\\

894 & 0.5 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.74 & 0.10 & 4.71 & 3.07 & 0.14 & 64.89 & -8.67 & 0.31\\

913 & 0.5 & 6.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.06 & 0.26 & 4.27 & 2.97 & 0.19 & 58.41 & -6.45 & 0.90\\

918 & 0.5 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.52 & 0.23 & 4.35 & 2.99 & 0.18 & 58.59 & -5.77 & 1.11\\

919 & 0.5 & 7.0 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.40 & 0.18 & 4.59 & 3.05 & 0.17 & 58.90 & -7.46 & 0.72\\

921 & 0.5 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.99 & 0.20 & 4.41 & 3.00 & 0.18 & 58.73 & -6.36 & 1.29\\

922 & 0.5 & 7.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.87 & 0.16 & 4.64 & 3.07 & 0.17 & 59.02 & -8.47 & 0.55\\

937 & 0.5 & 6.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.23 & 0.32 & 4.13 & 2.94 & 0.20 & 54.06 & -6.56 & 0.89\\

938 & 0.5 & 6.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.10 & 0.27 & 4.38 & 3.01 & 0.19 & 53.82 & -6.42 & 1.28\\

943 & 0.5 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.68 & 0.28 & 4.23 & 2.97 & 0.20 & 54.18 & -5.78 & 1.15\\

944 & 0.5 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.56 & 0.24 & 4.47 & 3.03 & 0.19 & 54.00 & -6.64 & 1.19\\

947 & 0.5 & 7.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 8.02 & 0.21 & 4.55 & 3.05 & 0.19 & 54.13 & -7.97 & 0.99\\

956 & 0.5 & 6.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 6.85 & 0.38 & 4.10 & 2.94 & 0.22 & 49.92 & -7.29 & 1.04\\

961 & 0.5 & 6.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.28 & 0.34 & 4.23 & 2.98 & 0.21 & 50.05 & -5.78 & 1.36\\

962 & 0.5 & 6.5 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.15 & 0.29 & 4.49 & 3.05 & 0.20 & 49.76 & -7.84 & 0.98\\

965 & 0.5 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.85 & 0.34 & 4.09 & 2.93 & 0.21 & 51.03 & -6.42 & 1.06\\

966 & 0.5 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.73 & 0.30 & 4.34 & 3.01 & 0.21 & 50.16 & -5.93 & 1.62\\

967 & 0.5 & 7.0 & 5.8 & 1.3 & 0.29 & 43.87 &   & 7.60 & 0.25 & 4.59 & 3.08 & 0.19 & 49.94 & -9.07 & 0.52\\

971 & 0.5 & 5.5 & 6.0 & 1.2 & 0.34 & 38.37 &   & 6.49 & 0.46 & 4.00 & 2.93 & 0.23 & 46.30 & -9.16 & 1.05\\

975 & 0.5 & 6.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 6.90 & 0.40 & 4.18 & 2.98 & 0.22 & 46.40 & -6.62 & 1.48\\

979 & 0.5 & 6.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.46 & 0.40 & 4.06 & 2.94 & 0.22 & 47.56 & -5.95 & 1.27\\

980 & 0.5 & 6.5 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.33 & 0.35 & 4.32 & 3.02 & 0.22 & 46.50 & -6.27 & 1.79\\

983 & 0.5 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.90 & 0.36 & 4.18 & 2.97 & 0.22 & 47.49 & -5.74 & 1.62\\

984 & 0.5 & 7.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.77 & 0.31 & 4.44 & 3.05 & 0.21 & 46.60 & -7.47 & 1.35\\

988 & 0.5 & 5.5 & 6.2 & 1.2 & 0.31 & 37.57 &   & 6.54 & 0.47 & 4.10 & 2.97 & 0.23 & 43.03 & -8.14 & 1.40\\

990 & 0.5 & 6.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.10 & 0.46 & 3.99 & 2.93 & 0.23 & 44.64 & -6.63 & 1.33\\

991 & 0.5 & 6.0 & 6.2 & 1.2 & 0.34 & 35.53 &   & 6.97 & 0.42 & 4.26 & 3.01 & 0.23 & 43.28 & -6.93 & 1.90\\

994 & 0.5 & 6.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.52 & 0.41 & 4.15 & 2.98 & 0.23 & 44.45 & -5.49 & 1.79\\

995 & 0.5 & 6.5 & 6.2 & 1.2 & 0.34 & 35.53 &   & 7.39 & 0.37 & 4.41 & 3.05 & 0.22 & 43.35 & -7.87 & 1.33\\

997 & 0.5 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.96 & 0.37 & 4.28 & 3.01 & 0.22 & 44.35 & -6.30 & 2.12\\

1002 & 0.5 & 6.0 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.17 & 0.48 & 4.05 & 2.96 & 0.24 & 41.93 & -5.95 & 1.45\\

1003 & 0.5 & 6.0 & 6.4 & 1.2 & 0.35 & 33.02 &   & 7.03 & 0.44 & 4.33 & 3.04 & 0.23 & 40.49 & -8.09 & 1.74\\

1005 & 0.5 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.74 & 0.48 & 3.91 & 2.91 & 0.24 & 44.29 & -6.56 & 1.30\\

1006 & 0.5 & 6.5 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.58 & 0.43 & 4.22 & 3.01 & 0.23 & 41.69 & -6.02 & 2.27\\

1009 & 0.5 & 7.0 & 6.4 & 1.1 & 0.38 & 31.03 &   & 8.01 & 0.39 & 4.36 & 3.05 & 0.23 & 41.55 & -7.94 & 1.54\\

1015 & 0.5 & 6.5 & 6.6 & 1.1 & 0.39 & 28.79 &   & 7.65 & 0.45 & 4.29 & 3.04 & 0.24 & 39.23 & -7.36 & 2.01\\

1277 & 0.75 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.55 & 0.02 & 4.40 & 2.95 & 0.11 & 87.13 & -6.94 & 0.53\\

1280 & 0.75 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.05 & 0.02 & 4.41 & 2.96 & 0.11 & 87.08 & -7.59 & 0.57\\

1281 & 0.75 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.57 & 3.00 & 0.09 & 87.91 & -6.94 & 0.98\\

1306 & 0.75 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.10 & 0.05 & 4.40 & 2.97 & 0.13 & 78.18 & -6.65 & 0.67\\

1313 & 0.75 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.59 & 0.04 & 4.42 & 2.97 & 0.13 & 78.20 & -6.25 & 0.76\\

1314 & 0.75 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.55 & 0.02 & 4.58 & 3.02 & 0.11 & 78.90 & -6.28 & 0.78\\

1315 & 0.75 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.51 & 0.00 & 4.76 & 3.07 & 0.10 & 79.78 & -8.10 & 0.35\\

1316 & 0.75 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.09 & 0.04 & 4.44 & 2.98 & 0.13 & 78.20 & -7.00 & 0.74\\

1317 & 0.75 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.05 & 0.02 & 4.59 & 3.02 & 0.11 & 78.86 & -7.03 & 0.82\\

1318 & 0.75 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.01 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.79 & 0.36\\

1342 & 0.75 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.16 & 0.07 & 4.37 & 2.97 & 0.15 & 70.53 & -6.19 & 0.81\\

1343 & 0.75 & 7.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.11 & 0.05 & 4.57 & 3.02 & 0.13 & 71.17 & -6.58 & 0.66\\

1349 & 0.75 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.65 & 0.07 & 4.40 & 2.98 & 0.15 & 70.59 & -5.91 & 0.93\\

1350 & 0.75 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.60 & 0.04 & 4.59 & 3.03 & 0.13 & 71.19 & -6.49 & 0.76\\

1351 & 0.75 & 7.5 & 5.0 & 1.6 & 0.18 & 68.30 &   & 7.56 & 0.03 & 4.77 & 3.08 & 0.12 & 71.84 & -8.63 & 0.20\\

1352 & 0.75 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.09 & 0.04 & 4.62 & 3.04 & 0.13 & 71.19 & -7.44 & 0.45\\

1353 & 0.75 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.05 & 0.02 & 4.78 & 3.08 & 0.12 & 71.81 & -9.55 & 0.20\\

1370 & 0.75 & 6.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 6.74 & 0.12 & 4.23 & 2.94 & 0.17 & 63.98 & -7.42 & 0.72\\

1376 & 0.75 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.22 & 0.10 & 4.30 & 2.96 & 0.17 & 64.12 & -5.92 & 0.90\\

1377 & 0.75 & 7.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.17 & 0.08 & 4.51 & 3.02 & 0.16 & 64.46 & -6.22 & 0.99\\

1383 & 0.75 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.71 & 0.09 & 4.35 & 2.98 & 0.17 & 64.21 & -5.74 & 1.05\\

1384 & 0.75 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.66 & 0.07 & 4.55 & 3.03 & 0.15 & 64.53 & -6.39 & 0.93\\

1385 & 0.75 & 7.5 & 5.2 & 1.5 & 0.20 & 61.84 &   & 7.61 & 0.05 & 4.76 & 3.09 & 0.14 & 65.08 & -9.27 & 0.11\\

1406 & 0.75 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.30 & 0.14 & 4.21 & 2.95 & 0.19 & 58.96 & -5.85 & 0.93\\

1407 & 0.75 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.24 & 0.11 & 4.44 & 3.01 & 0.18 & 58.88 & -5.75 & 1.33\\

1412 & 0.75 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.78 & 0.12 & 4.27 & 2.97 & 0.18 & 59.05 & -5.68 & 1.12\\

1413 & 0.75 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.72 & 0.10 & 4.49 & 3.03 & 0.17 & 58.97 & -6.14 & 1.20\\

1414 & 0.75 & 7.5 & 5.4 & 1.4 & 0.24 & 54.44 &   & 7.67 & 0.08 & 4.71 & 3.08 & 0.16 & 59.26 & -9.17 & 0.22\\

1427 & 0.75 & 6.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 6.84 & 0.16 & 4.24 & 2.97 & 0.20 & 54.27 & -6.07 & 1.22\\

1432 & 0.75 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.31 & 0.14 & 4.33 & 2.99 & 0.19 & 54.39 & -5.24 & 1.46\\

1433 & 0.75 & 7.0 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.26 & 0.12 & 4.57 & 3.06 & 0.18 & 54.27 & -7.49 & 0.77\\

1437 & 0.75 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.86 & 0.15 & 4.17 & 2.95 & 0.20 & 55.08 & -5.93 & 1.10\\

1438 & 0.75 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.80 & 0.13 & 4.40 & 3.01 & 0.19 & 54.47 & -5.73 & 1.63\\

1439 & 0.75 & 7.5 & 5.6 & 1.3 & 0.29 & 47.68 &   & 7.74 & 0.10 & 4.63 & 3.07 & 0.18 & 54.37 & -8.56 & 0.49\\

1451 & 0.75 & 6.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 6.92 & 0.20 & 4.10 & 2.94 & 0.21 & 51.05 & -6.13 & 1.12\\

1455 & 0.75 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.40 & 0.18 & 4.20 & 2.97 & 0.21 & 51.05 & -4.98 & 1.44\\

1456 & 0.75 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.34 & 0.15 & 4.45 & 3.04 & 0.20 & 50.35 & -6.26 & 1.40\\

1460 & 0.75 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.88 & 0.16 & 4.28 & 2.99 & 0.20 & 51.06 & -5.37 & 1.69\\

1461 & 0.75 & 7.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.82 & 0.13 & 4.53 & 3.06 & 0.20 & 50.42 & -7.52 & 1.02\\

1469 & 0.75 & 6.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 6.49 & 0.24 & 4.05 & 2.94 & 0.22 & 47.56 & -7.45 & 1.25\\

1473 & 0.75 & 6.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 6.95 & 0.21 & 4.19 & 2.98 & 0.22 & 47.51 & -5.36 & 1.66\\

1477 & 0.75 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.42 & 0.19 & 4.30 & 3.01 & 0.21 & 47.49 & -5.14 & 1.96\\

1478 & 0.75 & 7.0 & 6.0 & 1.2 & 0.34 & 38.37 &   & 7.36 & 0.16 & 4.56 & 3.08 & 0.20 & 46.76 & -8.73 & 0.55\\

1481 & 0.75 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.97 & 0.19 & 4.11 & 2.95 & 0.22 & 49.16 & -5.71 & 1.45\\

1482 & 0.75 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.90 & 0.17 & 4.40 & 3.03 & 0.21 & 47.48 & -6.35 & 1.77\\

1494 & 0.75 & 6.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 6.98 & 0.22 & 4.28 & 3.01 & 0.22 & 44.36 & -5.73 & 2.12\\

1497 & 0.75 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.52 & 0.23 & 4.10 & 2.96 & 0.22 & 46.19 & -4.73 & 1.70\\

1498 & 0.75 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.45 & 0.20 & 4.40 & 3.05 & 0.22 & 44.32 & -6.56 & 1.54\\

1502 & 0.75 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 8.00 & 0.20 & 4.20 & 2.99 & 0.22 & 45.97 & -5.35 & 2.06\\

1503 & 0.75 & 7.5 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.92 & 0.18 & 4.50 & 3.07 & 0.22 & 44.30 & -8.68 & 0.87\\

1513 & 0.75 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.09 & 0.27 & 4.04 & 2.95 & 0.23 & 43.75 & -4.90 & 1.82\\

1514 & 0.75 & 6.5 & 6.4 & 1.1 & 0.38 & 31.03 &   & 7.01 & 0.23 & 4.36 & 3.05 & 0.23 & 41.56 & -7.08 & 1.61\\

1517 & 0.75 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.55 & 0.24 & 4.18 & 2.99 & 0.23 & 43.37 & -4.67 & 2.26\\

1519 & 0.75 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 8.10 & 0.24 & 4.00 & 2.93 & 0.22 & 48.42 & -6.50 & 1.27\\

1521 & 0.75 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 8.02 & 0.21 & 4.30 & 3.02 & 0.23 & 43.12 & -6.21 & 2.38\\

1529 & 0.75 & 6.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 6.67 & 0.32 & 3.92 & 2.93 & 0.24 & 41.96 & -6.24 & 1.75\\

1532 & 0.75 & 6.5 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.12 & 0.28 & 4.11 & 2.98 & 0.24 & 41.29 & -4.71 & 2.36\\

1533 & 0.75 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.66 & 0.27 & 3.97 & 2.93 & 0.22 & 46.58 & -5.42 & 1.51\\

1534 & 0.75 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.66 & 0.28 & 3.93 & 2.92 & 0.23 & 44.49 & -5.32 & 1.57\\

1535 & 0.75 & 7.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.58 & 0.25 & 4.26 & 3.02 & 0.23 & 40.86 & -5.57 & 2.40\\

1538 & 0.75 & 7.5 & 6.6 & 1.0 & 0.45 & 24.92 &   & 8.05 & 0.22 & 4.39 & 3.06 & 0.23 & 40.58 & -8.11 & 1.47\\

1547 & 0.75 & 6.0 & 6.8 & 1.0 & 0.45 & 23.23 &   & 6.70 & 0.33 & 3.97 & 2.96 & 0.24 & 39.84 & -5.57 & 2.29\\

1550 & 0.75 & 6.5 & 6.8 & 1.0 & 0.45 & 23.23 &   & 7.15 & 0.29 & 4.17 & 3.01 & 0.24 & 39.08 & -5.27 & 2.59\\

1551 & 0.75 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.69 & 0.29 & 4.03 & 2.95 & 0.23 & 44.36 & -4.69 & 2.09\\

1552 & 0.75 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.70 & 0.29 & 4.00 & 2.95 & 0.24 & 42.20 & -4.52 & 2.20\\

1553 & 0.75 & 7.0 & 6.8 & 1.0 & 0.45 & 23.23 &   & 7.61 & 0.26 & 4.34 & 3.06 & 0.24 & 38.61 & -7.32 & 1.64\\

1562 & 0.75 & 5.5 & 7.0 & 1.0 & 0.45 & 21.86 &   & 6.30 & 0.39 & 3.77 & 2.91 & 0.25 & 39.38 & -8.09 & 1.93\\

1565 & 0.75 & 6.0 & 7.0 & 1.0 & 0.45 & 21.86 &   & 6.74 & 0.34 & 4.03 & 2.98 & 0.25 & 37.92 & -5.49 & 2.83\\

1566 & 0.75 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 7.26 & 0.33 & 3.94 & 2.94 & 0.23 & 43.62 & -4.86 & 1.97\\

1567 & 0.75 & 6.5 & 7.0 & 0.9 & 0.51 & 18.27 &   & 7.27 & 0.33 & 3.89 & 2.93 & 0.24 & 41.28 & -4.62 & 2.12\\

1568 & 0.75 & 6.5 & 7.0 & 1.0 & 0.45 & 21.86 &   & 7.19 & 0.30 & 4.24 & 3.04 & 0.24 & 37.08 & -6.54 & 2.04\\

1569 & 0.75 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.72 & 0.30 & 4.10 & 2.98 & 0.23 & 42.40 & -4.63 & 2.60\\

1570 & 0.75 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.74 & 0.30 & 4.02 & 2.97 & 0.24 & 40.77 & -4.43 & 2.59\\

1580 & 0.75 & 5.5 & 7.2 & 1.0 & 0.46 & 20.35 &   & 6.35 & 0.41 & 3.80 & 2.93 & 0.25 & 37.97 & -7.19 & 2.49\\

1583 & 0.75 & 6.0 & 7.2 & 1.0 & 0.46 & 20.35 &   & 6.78 & 0.36 & 4.06 & 3.00 & 0.25 & 36.31 & -5.85 & 2.77\\

1584 & 0.75 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.30 & 0.34 & 3.99 & 2.96 & 0.23 & 42.00 & -4.45 & 2.47\\

1585 & 0.75 & 6.5 & 7.2 & 0.9 & 0.51 & 17.02 &   & 7.31 & 0.35 & 3.94 & 2.96 & 0.24 & 39.59 & -4.19 & 2.69\\

1587 & 0.75 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.76 & 0.31 & 4.15 & 3.01 & 0.23 & 40.64 & -5.15 & 2.79\\

1596 & 0.75 & 5.5 & 7.4 & 1.0 & 0.46 & 19.24 &   & 6.39 & 0.42 & 3.82 & 2.95 & 0.25 & 36.66 & -6.60 & 3.11\\

1597 & 0.75 & 6.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.89 & 0.40 & 3.82 & 2.92 & 0.23 & 42.88 & -5.87 & 2.00\\

1598 & 0.75 & 6.0 & 7.4 & 0.9 & 0.51 & 16.10 &   & 6.91 & 0.40 & 3.76 & 2.91 & 0.24 & 40.13 & -5.42 & 2.32\\

1599 & 0.75 & 6.0 & 7.4 & 1.0 & 0.46 & 19.24 &   & 6.82 & 0.37 & 4.10 & 3.02 & 0.25 & 34.81 & -6.68 & 2.30\\

1600 & 0.75 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.34 & 0.36 & 4.03 & 2.98 & 0.23 & 40.56 & -4.46 & 2.95\\

1603 & 0.75 & 7.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.80 & 0.32 & 4.21 & 3.03 & 0.23 & 39.07 & -6.16 & 2.45\\

1610 & 0.75 & 5.5 & 7.6 & 1.0 & 0.46 & 18.09 &   & 6.44 & 0.44 & 3.84 & 2.96 & 0.25 & 35.62 & -6.34 & 3.53\\

1611 & 0.75 & 6.0 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.93 & 0.41 & 3.85 & 2.93 & 0.23 & 41.87 & -5.27 & 2.47\\

1612 & 0.75 & 6.0 & 7.6 & 0.9 & 0.52 & 15.11 &   & 6.95 & 0.42 & 3.79 & 2.93 & 0.24 & 39.01 & -4.76 & 2.93\\

1613 & 0.75 & 6.0 & 7.6 & 1.0 & 0.46 & 18.09 &   & 6.86 & 0.39 & 4.14 & 3.04 & 0.25 & 33.55 & -7.78 & 1.88\\

1614 & 0.75 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 7.38 & 0.37 & 4.07 & 3.00 & 0.24 & 39.32 & -4.82 & 3.01\\

1621 & 0.75 & 5.5 & 7.8 & 0.9 & 0.52 & 14.27 &   & 6.48 & 0.46 & 3.85 & 2.96 & 0.24 & 37.93 & -6.33 & 3.58\\

1622 & 0.75 & 5.5 & 7.8 & 1.0 & 0.47 & 17.07 &   & 6.48 & 0.46 & 3.85 & 2.98 & 0.25 & 34.74 & -6.33 & 3.62\\

1623 & 0.75 & 6.0 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.98 & 0.43 & 3.87 & 2.95 & 0.23 & 41.06 & -4.92 & 2.91\\

1624 & 0.75 & 6.0 & 7.8 & 0.9 & 0.54 & 12.83 &   & 6.91 & 0.40 & 4.14 & 3.04 & 0.25 & 34.97 & -7.73 & 1.97\\

1626 & 0.75 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 7.42 & 0.38 & 4.11 & 3.02 & 0.24 & 38.25 & -5.46 & 2.76\\

1633 & 0.75 & 5.5 & 8.0 & 0.9 & 0.52 & 13.46 &   & 6.53 & 0.47 & 3.86 & 2.97 & 0.24 & 37.41 & -6.26 & 3.66\\

1634 & 0.75 & 5.5 & 8.0 & 1.0 & 0.47 & 16.10 &   & 6.53 & 0.47 & 3.86 & 2.99 & 0.25 & 34.05 & -6.52 & 3.26\\

1635 & 0.75 & 6.0 & 8.0 & 0.8 & 0.61 & 7.99 &   & 7.02 & 0.44 & 3.90 & 2.96 & 0.23 & 40.43 & -4.78 & 3.32\\

1644 & 0.75 & 5.5 & 8.2 & 0.9 & 0.52 & 12.71 &   & 6.58 & 0.49 & 3.86 & 2.98 & 0.24 & 37.05 & -6.32 & 2.48\\

1645 & 0.75 & 5.5 & 8.2 & 1.0 & 0.47 & 15.18 &   & 6.58 & 0.49 & 3.86 & 3.00 & 0.25 & 33.54 & -6.90 & 1.63\\

1954 & 0.9 & 7.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.02 & 0.01 & 4.40 & 2.96 & 0.10 & 87.23 & -7.32 & 0.55\\

1962 & 0.9 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.52 & 0.01 & 4.41 & 2.96 & 0.11 & 87.18 & -6.79 & 0.60\\

1969 & 0.9 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.02 & 0.01 & 4.42 & 2.96 & 0.11 & 87.14 & -7.42 & 0.64\\

1993 & 0.9 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.04 & 0.02 & 4.42 & 2.97 & 0.13 & 78.30 & -6.53 & 0.78\\

2001 & 0.9 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.54 & 0.02 & 4.44 & 2.98 & 0.13 & 78.29 & -6.07 & 0.86\\

2002 & 0.9 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.52 & 0.01 & 4.59 & 3.02 & 0.11 & 78.96 & -6.29 & 0.79\\

2003 & 0.9 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.50 & 0.00 & 4.76 & 3.07 & 0.10 & 79.78 & -8.13 & 0.35\\

2008 & 0.9 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.03 & 0.01 & 4.46 & 2.98 & 0.13 & 78.28 & -6.75 & 0.93\\

2009 & 0.9 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.02 & 0.01 & 4.60 & 3.02 & 0.11 & 78.92 & -6.99 & 0.82\\

2029 & 0.9 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.06 & 0.03 & 4.40 & 2.98 & 0.15 & 70.68 & -6.06 & 0.94\\

2036 & 0.9 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.56 & 0.03 & 4.43 & 2.99 & 0.15 & 70.72 & -5.70 & 1.06\\

2037 & 0.9 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.54 & 0.02 & 4.62 & 3.04 & 0.13 & 71.28 & -6.57 & 0.73\\

2041 & 0.9 & 8.0 & 5.0 & 1.3 & 0.26 & 62.51 &   & 8.07 & 0.03 & 4.27 & 2.94 & 0.16 & 70.43 & -7.41 & 0.69\\

2042 & 0.9 & 8.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.05 & 0.02 & 4.46 & 2.99 & 0.14 & 70.75 & -6.49 & 1.15\\

2043 & 0.9 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.04 & 0.02 & 4.64 & 3.04 & 0.13 & 71.27 & -7.43 & 0.73\\

2044 & 0.9 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.02 & 0.01 & 4.79 & 3.08 & 0.12 & 71.86 & -9.66 & 0.16\\

2060 & 0.9 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.08 & 0.04 & 4.34 & 2.97 & 0.17 & 64.28 & -5.71 & 1.05\\

2066 & 0.9 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.58 & 0.04 & 4.39 & 2.99 & 0.16 & 64.36 & -5.42 & 1.20\\

2067 & 0.9 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.56 & 0.03 & 4.59 & 3.04 & 0.15 & 64.66 & -6.52 & 0.85\\

2069 & 0.9 & 8.0 & 5.2 & 1.2 & 0.31 & 53.48 &   & 8.10 & 0.04 & 4.23 & 2.94 & 0.17 & 64.44 & -7.25 & 0.79\\

2070 & 0.9 & 8.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 8.08 & 0.03 & 4.42 & 3.00 & 0.16 & 64.41 & -6.32 & 1.32\\

2071 & 0.9 & 8.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.06 & 0.02 & 4.62 & 3.05 & 0.15 & 64.69 & -7.61 & 0.81\\

2082 & 0.9 & 6.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 6.62 & 0.06 & 4.19 & 2.94 & 0.19 & 58.99 & -7.14 & 0.89\\

2087 & 0.9 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.11 & 0.05 & 4.26 & 2.96 & 0.18 & 59.09 & -5.46 & 1.11\\

2088 & 0.9 & 7.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.09 & 0.04 & 4.48 & 3.03 & 0.17 & 59.03 & -6.02 & 1.18\\

2093 & 0.9 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.61 & 0.05 & 4.32 & 2.98 & 0.18 & 59.17 & -5.19 & 1.30\\

2094 & 0.9 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.59 & 0.04 & 4.54 & 3.04 & 0.17 & 59.11 & -6.26 & 1.06\\

2097 & 0.9 & 8.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 8.08 & 0.03 & 4.58 & 3.05 & 0.17 & 59.16 & -7.58 & 0.97\\

2111 & 0.9 & 7.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.14 & 0.07 & 4.15 & 2.94 & 0.20 & 55.12 & -5.52 & 1.07\\

2112 & 0.9 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.12 & 0.06 & 4.39 & 3.01 & 0.19 & 54.51 & -5.36 & 1.62\\

2116 & 0.9 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.64 & 0.06 & 4.23 & 2.96 & 0.20 & 55.13 & -5.10 & 1.31\\

2117 & 0.9 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.61 & 0.05 & 4.45 & 3.03 & 0.19 & 54.57 & -5.72 & 1.42\\

2129 & 0.9 & 6.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 6.66 & 0.08 & 4.16 & 2.96 & 0.21 & 51.08 & -5.97 & 1.36\\

2133 & 0.9 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.15 & 0.07 & 4.26 & 2.99 & 0.20 & 51.09 & -4.77 & 1.65\\

2134 & 0.9 & 7.0 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.13 & 0.06 & 4.51 & 3.05 & 0.20 & 50.46 & -6.93 & 1.02\\

2138 & 0.9 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.64 & 0.06 & 4.34 & 3.01 & 0.20 & 51.10 & -5.05 & 1.89\\

2139 & 0.9 & 7.5 & 5.8 & 1.2 & 0.33 & 41.52 &   & 7.62 & 0.05 & 4.58 & 3.07 & 0.19 & 50.53 & -8.02 & 0.63\\

2150 & 0.9 & 7.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.19 & 0.09 & 4.07 & 2.94 & 0.22 & 49.22 & -4.97 & 1.36\\

2151 & 0.9 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.16 & 0.08 & 4.37 & 3.03 & 0.21 & 47.51 & -5.48 & 1.81\\

2154 & 0.9 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.68 & 0.08 & 4.17 & 2.97 & 0.21 & 49.05 & -4.67 & 1.70\\

2155 & 0.9 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.65 & 0.07 & 4.46 & 3.05 & 0.21 & 47.51 & -6.55 & 1.34\\

2162 & 0.9 & 6.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 6.72 & 0.11 & 4.04 & 2.94 & 0.22 & 46.30 & -5.54 & 1.54\\

2165 & 0.9 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.20 & 0.09 & 4.17 & 2.98 & 0.22 & 46.03 & -4.29 & 1.96\\

2166 & 0.9 & 7.0 & 6.2 & 1.1 & 0.38 & 33.41 &   & 7.17 & 0.08 & 4.47 & 3.07 & 0.21 & 44.33 & -7.45 & 0.96\\

2169 & 0.9 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.69 & 0.08 & 4.27 & 3.01 & 0.22 & 45.84 & -4.83 & 2.28\\

2177 & 0.9 & 6.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 6.73 & 0.11 & 4.11 & 2.98 & 0.23 & 43.50 & -4.96 & 2.09\\

2180 & 0.9 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.21 & 0.10 & 4.26 & 3.01 & 0.23 & 43.19 & -4.75 & 2.42\\

2183 & 0.9 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.70 & 0.09 & 4.37 & 3.04 & 0.22 & 42.99 & -6.21 & 1.77\\

2190 & 0.9 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.26 & 0.12 & 4.01 & 2.95 & 0.23 & 43.99 & -4.18 & 1.92\\

2191 & 0.9 & 7.0 & 6.6 & 1.0 & 0.45 & 24.92 &   & 7.23 & 0.10 & 4.34 & 3.05 & 0.23 & 40.66 & -6.15 & 1.76\\

2192 & 0.9 & 7.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.74 & 0.11 & 4.16 & 2.98 & 0.22 & 45.27 & -4.45 & 2.33\\

2193 & 0.9 & 7.5 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.75 & 0.11 & 4.14 & 2.98 & 0.23 & 43.38 & -4.35 & 2.41\\

2200 & 0.9 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.27 & 0.12 & 4.12 & 2.98 & 0.23 & 43.63 & -4.00 & 2.44\\

2201 & 0.9 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.27 & 0.12 & 4.08 & 2.98 & 0.23 & 41.69 & -3.83 & 2.51\\

2203 & 0.9 & 7.5 & 6.8 & 0.8 & 0.60 & 11.45 &   & 7.76 & 0.11 & 4.24 & 3.01 & 0.22 & 42.98 & -4.97 & 2.63\\

2204 & 0.9 & 7.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.76 & 0.11 & 4.22 & 3.02 & 0.23 & 41.04 & -4.99 & 2.64\\

2208 & 0.9 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.80 & 0.15 & 4.02 & 2.96 & 0.23 & 42.68 & -4.53 & 2.38\\

2209 & 0.9 & 6.5 & 7.0 & 0.9 & 0.51 & 18.27 &   & 6.80 & 0.15 & 3.97 & 2.96 & 0.24 & 40.61 & -4.31 & 2.45\\

2210 & 0.9 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.28 & 0.13 & 4.18 & 3.01 & 0.23 & 41.63 & -4.40 & 2.71\\

2211 & 0.9 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.29 & 0.13 & 4.10 & 2.99 & 0.24 & 40.19 & -3.92 & 2.83\\

2212 & 0.9 & 7.5 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.77 & 0.12 & 4.31 & 3.04 & 0.23 & 40.90 & -6.25 & 2.05\\

2213 & 0.9 & 7.5 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.77 & 0.12 & 4.25 & 3.03 & 0.23 & 39.41 & -5.78 & 2.32\\

2216 & 0.9 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 6.81 & 0.15 & 4.07 & 2.98 & 0.23 & 41.01 & -4.50 & 2.84\\

2217 & 0.9 & 6.5 & 7.2 & 0.9 & 0.51 & 17.02 &   & 6.82 & 0.15 & 4.01 & 2.98 & 0.24 & 38.89 & -4.22 & 2.99\\

2218 & 0.9 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.29 & 0.14 & 4.24 & 3.03 & 0.23 & 39.84 & -5.34 & 2.36\\

2225 & 0.9 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.83 & 0.16 & 4.11 & 3.01 & 0.23 & 39.53 & -4.85 & 2.86\\

2227 & 0.9 & 7.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 7.31 & 0.14 & 4.29 & 3.06 & 0.23 & 38.24 & -6.74 & 1.76\\

2234 & 0.9 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.84 & 0.17 & 4.15 & 3.02 & 0.24 & 38.24 & -5.51 & 2.48\\

2242 & 0.9 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.86 & 0.17 & 4.18 & 3.04 & 0.24 & 37.13 & -6.39 & 2.09\\



==> tables/transient_winners.txt <==
1970 & 0.9 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.58 & 3.01 & 0.09 & 87.91 & -6.94 & 6.01\\

2010 & 0.9 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.00 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.82 & 0.36\\

2178 & 0.9 & 7.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.24 & 0.11 & 3.98 & 2.92 & 0.22 & 48.42 & -5.33 & 1.31\\

2181 & 0.9 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.73 & 0.10 & 4.08 & 2.95 & 0.22 & 47.86 & -4.79 & 1.75\\

2182 & 0.9 & 7.5 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.73 & 0.10 & 4.05 & 2.95 & 0.22 & 45.98 & -4.69 & 1.79\\

2189 & 0.9 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.25 & 0.12 & 4.05 & 2.95 & 0.22 & 45.89 & -4.27 & 1.91\\

2198 & 0.9 & 6.5 & 6.8 & 0.8 & 0.58 & 13.47 &   & 6.78 & 0.14 & 3.97 & 2.94 & 0.23 & 44.59 & -5.05 & 1.87\\

2199 & 0.9 & 6.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 6.79 & 0.14 & 3.91 & 2.93 & 0.24 & 42.64 & -5.01 & 1.86\\

2215 & 0.9 & 6.0 & 7.2 & 0.8 & 0.58 & 11.83 &   & 6.33 & 0.17 & 3.86 & 2.92 & 0.23 & 42.83 & -6.66 & 2.00\\

2224 & 0.9 & 6.0 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.35 & 0.18 & 3.89 & 2.94 & 0.23 & 41.57 & -6.04 & 2.46\\

2233 & 0.9 & 6.0 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.37 & 0.19 & 3.92 & 2.96 & 0.23 & 40.52 & -5.68 & 2.89\\

2241 & 0.9 & 6.0 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.39 & 0.20 & 3.94 & 2.97 & 0.23 & 39.66 & -5.53 & 3.29\\

2245 & 0.9 & 7.5 & 7.8 & 0.8 & 0.71 & 0.01 &   & 7.89 & 0.17 & 3.84 & 2.92 & 0.23 & 44.49 & -5.43 & 1.98\\

2248 & 0.9 & 6.0 & 8.0 & 0.8 & 0.61 & 7.99 &   & 6.40 & 0.21 & 3.95 & 2.98 & 0.23 & 39.00 & -5.52 & 3.33\\

2252 & 0.9 & 7.5 & 8.0 & 0.8 & 0.71 & 0.01 &   & 7.91 & 0.17 & 3.89 & 2.94 & 0.23 & 43.06 & -4.66 & 2.58\\

2259 & 0.9 & 7.5 & 8.2 & 0.8 & 0.71 & 0.01 &   & 7.93 & 0.18 & 3.94 & 2.96 & 0.23 & 41.79 & -4.35 & 3.14\\

2264 & 0.9 & 7.0 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.47 & 0.20 & 3.74 & 2.90 & 0.22 & 44.60 & -4.79 & 2.17\\

2265 & 0.9 & 7.5 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.94 & 0.18 & 3.98 & 2.98 & 0.23 & 40.67 & -4.43 & 3.38\\

2268 & 0.9 & 5.5 & 8.6 & 0.9 & 0.55 & 10.24 &   & 5.97 & 0.25 & 3.87 & 3.01 & 0.23 & 36.10 & -8.37 & 2.26\\

2271 & 0.9 & 7.0 & 8.6 & 0.8 & 0.71 & 0.01 &   & 7.48 & 0.21 & 3.77 & 2.92 & 0.22 & 43.79 & -4.13 & 2.68\\

2274 & 0.9 & 5.5 & 8.8 & 0.9 & 0.55 & 9.76 &   & 5.99 & 0.26 & 3.85 & 3.01 & 0.22 & 36.34 & -8.55 & 2.56\\

2279 & 0.9 & 5.5 & 9.0 & 0.9 & 0.55 & 9.23 &   & 6.02 & 0.27 & 3.83 & 3.02 & 0.22 & 36.80 & -8.75 & 2.34\\

2283 & 0.9 & 5.5 & 9.2 & 0.9 & 0.55 & 8.86 &   & 6.04 & 0.28 & 3.81 & 3.02 & 0.21 & 37.51 & -9.00 & 2.10\\

2287 & 0.9 & 5.5 & 9.4 & 0.9 & 0.56 & 8.44 &   & 6.10 & 0.31 & 3.42 & 2.96 & 0.12 & 46.77 & -5.94 & 6.89\\

2291 & 0.9 & 5.5 & 9.6 & 0.9 & 0.56 & 8.10 &   & 6.12 & 0.32 & 3.39 & 2.97 & 0.09 & 49.05 & -6.40 & 6.00\\

2294 & 0.9 & 5.5 & 9.8 & 0.9 & 0.56 & 7.81 &   & 6.14 & 0.33 & 3.36 & 2.98 & 0.05 & 51.01 & -6.87 & 2.42\\

2912 & 1.0 & 7.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.00 & 0.00 & 4.41 & 2.96 & 0.10 & 87.28 & -7.25 & 0.60\\

2921 & 1.0 & 7.5 & 4.6 & 1.6 & 0.16 & 83.21 &   & 7.50 & 0.00 & 4.42 & 2.96 & 0.10 & 87.22 & -6.70 & 0.65\\

2929 & 1.0 & 8.0 & 4.6 & 1.6 & 0.16 & 83.21 &   & 8.00 & 0.00 & 4.42 & 2.96 & 0.11 & 87.17 & -7.31 & 0.68\\

2930 & 1.0 & 8.0 & 4.6 & 1.7 & 0.12 & 86.26 &   & 8.00 & 0.00 & 4.58 & 3.01 & 0.09 & 87.91 & -6.94 & 5.95\\

2952 & 1.0 & 7.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.00 & 0.00 & 4.43 & 2.98 & 0.12 & 78.37 & -6.48 & 0.85\\

2960 & 1.0 & 7.5 & 4.8 & 1.5 & 0.18 & 74.75 &   & 7.50 & 0.00 & 4.45 & 2.98 & 0.12 & 78.36 & -5.98 & 0.93\\

2961 & 1.0 & 7.5 & 4.8 & 1.6 & 0.18 & 74.75 &   & 7.50 & 0.00 & 4.60 & 3.02 & 0.11 & 79.00 & -6.30 & 0.80\\

2962 & 1.0 & 7.5 & 4.8 & 1.7 & 0.14 & 77.56 &   & 7.50 & 0.00 & 4.77 & 3.07 & 0.10 & 79.78 & -8.15 & 0.35\\

2969 & 1.0 & 8.0 & 4.8 & 1.5 & 0.18 & 74.75 &   & 8.00 & 0.00 & 4.47 & 2.99 & 0.12 & 78.34 & -6.62 & 1.00\\

2970 & 1.0 & 8.0 & 4.8 & 1.6 & 0.18 & 74.75 &   & 8.00 & 0.00 & 4.61 & 3.02 & 0.11 & 78.95 & -6.97 & 0.82\\

2971 & 1.0 & 8.0 & 4.8 & 1.7 & 0.14 & 77.56 &   & 8.00 & 0.00 & 4.77 & 3.07 & 0.10 & 79.66 & -8.83 & 5.96\\

2989 & 1.0 & 7.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.00 & 0.00 & 4.42 & 2.98 & 0.14 & 70.77 & -6.03 & 1.03\\

2996 & 1.0 & 7.5 & 5.0 & 1.4 & 0.22 & 65.53 &   & 7.50 & 0.00 & 4.45 & 2.99 & 0.14 & 70.80 & -5.61 & 1.14\\

2997 & 1.0 & 7.5 & 5.0 & 1.5 & 0.18 & 68.30 &   & 7.50 & 0.00 & 4.63 & 3.04 & 0.13 & 71.34 & -6.64 & 0.70\\

3004 & 1.0 & 8.0 & 5.0 & 1.3 & 0.26 & 62.51 &   & 8.00 & 0.00 & 4.29 & 2.95 & 0.16 & 70.51 & -6.98 & 0.77\\

3005 & 1.0 & 8.0 & 5.0 & 1.4 & 0.22 & 65.53 &   & 8.00 & 0.00 & 4.47 & 3.00 & 0.14 & 70.82 & -6.33 & 1.23\\

3006 & 1.0 & 8.0 & 5.0 & 1.5 & 0.18 & 68.30 &   & 8.00 & 0.00 & 4.65 & 3.05 & 0.13 & 71.33 & -7.44 & 0.70\\

3007 & 1.0 & 8.0 & 5.0 & 1.6 & 0.18 & 68.30 &   & 8.00 & 0.00 & 4.80 & 3.08 & 0.12 & 71.89 & -9.74 & 0.12\\

3022 & 1.0 & 7.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.00 & 0.00 & 4.37 & 2.98 & 0.16 & 64.38 & -5.66 & 1.16\\

3028 & 1.0 & 7.5 & 5.2 & 1.3 & 0.28 & 56.45 &   & 7.50 & 0.00 & 4.41 & 2.99 & 0.16 & 64.44 & -5.30 & 1.30\\

3029 & 1.0 & 7.5 & 5.2 & 1.4 & 0.24 & 59.24 &   & 7.50 & 0.00 & 4.61 & 3.05 & 0.15 & 64.74 & -6.65 & 0.79\\

3035 & 1.0 & 8.0 & 5.2 & 1.2 & 0.31 & 53.48 &   & 8.00 & 0.00 & 4.25 & 2.95 & 0.17 & 64.52 & -6.68 & 0.90\\

3036 & 1.0 & 8.0 & 5.2 & 1.3 & 0.28 & 56.45 &   & 8.00 & 0.00 & 4.45 & 3.00 & 0.16 & 64.49 & -6.11 & 1.42\\

3037 & 1.0 & 8.0 & 5.2 & 1.4 & 0.24 & 59.24 &   & 8.00 & 0.00 & 4.64 & 3.05 & 0.15 & 64.76 & -7.64 & 0.76\\

3052 & 1.0 & 7.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.00 & 0.00 & 4.30 & 2.97 & 0.18 & 59.18 & -5.35 & 1.24\\

3057 & 1.0 & 7.5 & 5.4 & 1.2 & 0.32 & 49.09 &   & 7.50 & 0.00 & 4.35 & 2.99 & 0.18 & 59.24 & -4.99 & 1.41\\

3058 & 1.0 & 7.5 & 5.4 & 1.3 & 0.28 & 51.85 &   & 7.50 & 0.00 & 4.56 & 3.05 & 0.17 & 59.19 & -6.43 & 0.98\\

3063 & 1.0 & 8.0 & 5.4 & 1.1 & 0.35 & 46.22 &   & 8.00 & 0.00 & 4.19 & 2.94 & 0.19 & 59.78 & -6.64 & 0.94\\

3064 & 1.0 & 8.0 & 5.4 & 1.2 & 0.32 & 49.09 &   & 8.00 & 0.00 & 4.40 & 3.00 & 0.18 & 59.28 & -5.87 & 1.57\\

3065 & 1.0 & 8.0 & 5.4 & 1.3 & 0.28 & 51.85 &   & 8.00 & 0.00 & 4.60 & 3.06 & 0.17 & 59.24 & -7.62 & 0.89\\

3077 & 1.0 & 7.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.00 & 0.00 & 4.19 & 2.95 & 0.20 & 55.16 & -5.25 & 1.22\\

3078 & 1.0 & 7.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.00 & 0.00 & 4.43 & 3.02 & 0.19 & 54.59 & -5.59 & 1.47\\

3082 & 1.0 & 7.5 & 5.6 & 1.1 & 0.36 & 42.49 &   & 7.50 & 0.00 & 4.26 & 2.97 & 0.19 & 55.17 & -4.75 & 1.45\\

3083 & 1.0 & 7.5 & 5.6 & 1.2 & 0.32 & 45.13 &   & 7.50 & 0.00 & 4.49 & 3.04 & 0.18 & 54.65 & -5.84 & 1.29\\

3088 & 1.0 & 8.0 & 5.6 & 1.1 & 0.36 & 42.49 &   & 8.00 & 0.00 & 4.32 & 2.99 & 0.19 & 55.18 & -5.59 & 1.64\\

3089 & 1.0 & 8.0 & 5.6 & 1.2 & 0.32 & 45.13 &   & 8.00 & 0.00 & 4.54 & 3.05 & 0.18 & 54.69 & -7.20 & 1.15\\

3101 & 1.0 & 7.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.00 & 0.00 & 4.31 & 3.00 & 0.20 & 51.12 & -4.85 & 1.79\\

3104 & 1.0 & 7.5 & 5.8 & 1.0 & 0.43 & 33.90 &   & 7.50 & 0.00 & 4.11 & 2.94 & 0.21 & 52.61 & -5.19 & 1.20\\

3105 & 1.0 & 7.5 & 5.8 & 1.1 & 0.37 & 39.06 &   & 7.50 & 0.00 & 4.38 & 3.02 & 0.20 & 51.13 & -5.04 & 1.79\\

3109 & 1.0 & 8.0 & 5.8 & 1.0 & 0.43 & 33.90 &   & 8.00 & 0.00 & 4.18 & 2.96 & 0.20 & 52.51 & -5.68 & 1.47\\

3110 & 1.0 & 8.0 & 5.8 & 1.1 & 0.37 & 39.06 &   & 8.00 & 0.00 & 4.45 & 3.04 & 0.20 & 51.13 & -6.44 & 1.56\\

3121 & 1.0 & 7.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.00 & 0.00 & 4.12 & 2.95 & 0.21 & 49.14 & -4.65 & 1.54\\

3122 & 1.0 & 7.0 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.00 & 0.00 & 4.42 & 3.04 & 0.21 & 47.54 & -5.94 & 1.56\\

3125 & 1.0 & 7.5 & 6.0 & 1.0 & 0.43 & 31.34 &   & 7.50 & 0.00 & 4.22 & 2.98 & 0.21 & 49.00 & -4.29 & 1.86\\

3126 & 1.0 & 7.5 & 6.0 & 1.1 & 0.37 & 36.09 &   & 7.50 & 0.00 & 4.50 & 3.06 & 0.20 & 47.54 & -6.91 & 1.02\\

3130 & 1.0 & 8.0 & 6.0 & 1.0 & 0.43 & 31.34 &   & 8.00 & 0.00 & 4.29 & 3.00 & 0.21 & 48.89 & -5.40 & 2.11\\

3139 & 1.0 & 7.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.00 & 0.00 & 4.22 & 2.99 & 0.22 & 45.95 & -4.34 & 2.12\\

3141 & 1.0 & 7.5 & 6.2 & 0.9 & 0.50 & 24.30 &   & 7.50 & 0.00 & 4.01 & 2.93 & 0.22 & 48.68 & -5.14 & 1.32\\

3142 & 1.0 & 7.5 & 6.2 & 1.0 & 0.44 & 29.01 &   & 7.50 & 0.00 & 4.32 & 3.02 & 0.22 & 45.78 & -4.80 & 2.20\\

3145 & 1.0 & 8.0 & 6.2 & 0.9 & 0.50 & 24.30 &   & 8.00 & 0.00 & 4.10 & 2.95 & 0.22 & 48.31 & -5.45 & 1.71\\

3146 & 1.0 & 8.0 & 6.2 & 1.0 & 0.44 & 29.01 &   & 8.00 & 0.00 & 4.41 & 3.04 & 0.21 & 45.66 & -6.64 & 1.75\\

3152 & 1.0 & 7.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.00 & 0.00 & 4.03 & 2.94 & 0.22 & 48.03 & -4.74 & 1.57\\

3153 & 1.0 & 7.0 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.00 & 0.00 & 3.98 & 2.93 & 0.23 & 46.27 & -4.80 & 1.52\\

3154 & 1.0 & 7.0 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.00 & 0.00 & 4.31 & 3.03 & 0.22 & 43.10 & -5.15 & 2.22\\

3155 & 1.0 & 7.5 & 6.4 & 0.8 & 0.58 & 15.60 &   & 7.50 & 0.00 & 4.13 & 2.97 & 0.22 & 47.53 & -4.12 & 1.98\\

3156 & 1.0 & 7.5 & 6.4 & 0.9 & 0.50 & 22.50 &   & 7.50 & 0.00 & 4.10 & 2.96 & 0.22 & 45.75 & -4.03 & 2.00\\

3157 & 1.0 & 7.5 & 6.4 & 1.0 & 0.44 & 26.87 &   & 7.50 & 0.00 & 4.42 & 3.06 & 0.22 & 42.91 & -6.55 & 1.33\\

3159 & 1.0 & 8.0 & 6.4 & 0.8 & 0.58 & 15.60 &   & 8.00 & 0.00 & 4.21 & 2.99 & 0.21 & 47.16 & -5.13 & 2.29\\

3160 & 1.0 & 8.0 & 6.4 & 0.9 & 0.50 & 22.50 &   & 8.00 & 0.00 & 4.20 & 2.99 & 0.22 & 45.37 & -5.08 & 2.36\\

3165 & 1.0 & 6.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 6.50 & 0.00 & 3.97 & 2.93 & 0.22 & 46.26 & -5.93 & 1.60\\

3167 & 1.0 & 7.0 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.00 & 0.00 & 4.10 & 2.97 & 0.22 & 45.48 & -4.03 & 2.15\\

3168 & 1.0 & 7.0 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.00 & 0.00 & 4.05 & 2.96 & 0.23 & 43.70 & -3.90 & 2.13\\

3169 & 1.0 & 7.5 & 6.6 & 0.8 & 0.58 & 14.46 &   & 7.50 & 0.00 & 4.21 & 3.00 & 0.22 & 44.93 & -4.14 & 2.53\\

3170 & 1.0 & 7.5 & 6.6 & 0.9 & 0.50 & 20.85 &   & 7.50 & 0.00 & 4.19 & 3.00 & 0.23 & 43.15 & -4.03 & 2.59\\

3172 & 1.0 & 8.0 & 6.6 & 0.8 & 0.60 & 12.30 &   & 8.00 & 0.00 & 4.30 & 3.02 & 0.22 & 44.55 & -5.78 & 2.41\\

3173 & 1.0 & 8.0 & 6.6 & 0.9 & 0.53 & 18.74 &   & 8.00 & 0.00 & 4.25 & 3.02 & 0.22 & 43.18 & -5.47 & 2.61\\

3177 & 1.0 & 6.5 & 6.8 & 0.8 & 0.58 & 13.47 &   & 6.50 & 0.00 & 4.02 & 2.96 & 0.23 & 44.06 & -5.14 & 2.13\\

3178 & 1.0 & 7.0 & 6.8 & 0.8 & 0.58 & 13.47 &   & 7.00 & 0.00 & 4.17 & 3.00 & 0.22 & 43.20 & -4.10 & 2.65\\

3179 & 1.0 & 7.0 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.00 & 0.00 & 4.13 & 2.99 & 0.23 & 41.39 & -3.88 & 2.70\\

3180 & 1.0 & 7.5 & 6.8 & 0.8 & 0.60 & 11.45 &   & 7.50 & 0.00 & 4.29 & 3.03 & 0.22 & 42.62 & -5.01 & 2.39\\

3181 & 1.0 & 7.5 & 6.8 & 0.9 & 0.51 & 19.44 &   & 7.50 & 0.00 & 4.27 & 3.03 & 0.23 & 40.79 & -5.00 & 2.40\\

3183 & 1.0 & 8.0 & 6.8 & 0.8 & 0.60 & 11.45 &   & 8.00 & 0.00 & 4.39 & 3.06 & 0.22 & 42.18 & -7.40 & 1.51\\

3184 & 1.0 & 8.0 & 6.8 & 0.9 & 0.53 & 17.47 &   & 8.00 & 0.00 & 4.35 & 3.05 & 0.23 & 40.79 & -6.99 & 1.79\\

3187 & 1.0 & 6.0 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.00 & 0.00 & 3.88 & 2.92 & 0.23 & 43.62 & -7.96 & 0.63\\

3188 & 1.0 & 6.5 & 7.0 & 0.8 & 0.58 & 12.67 &   & 6.50 & 0.00 & 4.08 & 2.98 & 0.23 & 42.12 & -4.92 & 2.61\\

3189 & 1.0 & 7.0 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.00 & 0.00 & 4.24 & 3.02 & 0.23 & 41.18 & -4.81 & 2.53\\

3190 & 1.0 & 7.0 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.00 & 0.00 & 4.15 & 3.01 & 0.23 & 39.85 & -4.13 & 2.74\\

3191 & 1.0 & 7.5 & 7.0 & 0.8 & 0.60 & 10.76 &   & 7.50 & 0.00 & 4.37 & 3.06 & 0.23 & 40.53 & -6.64 & 1.46\\

3192 & 1.0 & 7.5 & 7.0 & 0.9 & 0.53 & 16.43 &   & 7.50 & 0.00 & 4.31 & 3.05 & 0.23 & 39.13 & -5.98 & 1.87\\

3196 & 1.0 & 6.0 & 7.2 & 0.8 & 0.58 & 11.83 &   & 6.00 & 0.00 & 3.91 & 2.94 & 0.23 & 42.08 & -7.25 & 0.75\\

3197 & 1.0 & 6.5 & 7.2 & 0.8 & 0.60 & 10.08 &   & 6.50 & 0.00 & 4.12 & 3.00 & 0.23 & 40.42 & -5.16 & 2.78\\

3198 & 1.0 & 7.0 & 7.2 & 0.8 & 0.60 & 10.08 &   & 7.00 & 0.00 & 4.30 & 3.05 & 0.23 & 39.36 & -6.08 & 1.85\\

3204 & 1.0 & 6.5 & 7.4 & 0.8 & 0.60 & 9.56 &   & 6.50 & 0.00 & 4.16 & 3.02 & 0.23 & 38.91 & -5.76 & 2.43\\

3208 & 1.0 & 8.0 & 7.4 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 3.94 & 2.93 & 0.23 & 44.90 & -5.48 & 2.04\\

3211 & 1.0 & 6.5 & 7.6 & 0.8 & 0.61 & 8.96 &   & 6.50 & 0.00 & 4.20 & 3.04 & 0.24 & 37.60 & -6.64 & 2.07\\

3213 & 1.0 & 7.5 & 7.6 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.83 & 2.91 & 0.23 & 45.28 & -5.11 & 1.68\\

3215 & 1.0 & 8.0 & 7.6 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.01 & 2.96 & 0.23 & 43.03 & -4.81 & 2.66\\

3217 & 1.0 & 6.5 & 7.8 & 0.8 & 0.61 & 8.47 &   & 6.50 & 0.00 & 4.23 & 3.06 & 0.24 & 36.46 & -7.71 & 1.69\\

3219 & 1.0 & 7.5 & 7.8 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.88 & 2.93 & 0.23 & 43.66 & -4.03 & 2.31\\

3220 & 1.0 & 8.0 & 7.8 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.07 & 2.99 & 0.23 & 41.36 & -4.80 & 3.07\\

3223 & 1.0 & 7.5 & 8.0 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.93 & 2.95 & 0.23 & 42.23 & -3.48 & 2.88\\

3224 & 1.0 & 8.0 & 8.0 & 0.8 & 0.71 & 0.01 &   & 8.00 & 0.00 & 4.13 & 3.01 & 0.23 & 39.86 & -5.36 & 2.94\\

3227 & 1.0 & 7.5 & 8.2 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 3.98 & 2.98 & 0.23 & 40.97 & -3.36 & 3.32\\

3228 & 1.0 & 7.0 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.00 & 0.00 & 3.76 & 2.91 & 0.22 & 43.70 & -4.01 & 2.49\\

3229 & 1.0 & 7.5 & 8.4 & 0.8 & 0.71 & 0.01 &   & 7.50 & 0.00 & 4.02 & 2.99 & 0.23 & 39.86 & -3.59 & 3.29\\


